Black strings in AdS_5

We present non-extremal magnetic black string solutions in five-dimensional gauged supergravity. The conformal infinity is the product of time and S^1xS_h, where S_h denotes a compact Riemann surface of genus h. The construction is based on both analytical and numerical techniques. We compute the holographic stress tensor, the Euclidean action and the conserved charges of the solutions and show that the latter satisfy a Smarr-type formula. The phase structure is determined in the canonical ensemble, and it is shown that there is a first order phase transition from small to large black strings, which disappears above a certain critical magnetic charge that is obtained numerically. For another particular value of the magnetic charge, that corresponds to a twisting of the dual super Yang-Mills theory, the conformal anomalies coming from the background curvature and those arising from the coupling to external gauge fields exactly cancel. We also obtain supersymmetric solutions describing waves propagating on extremal BPS magnetic black strings, and show that they possess a Siklos-Virasoro reparametrization invariance.

==> STinvq0.dat <==
0.004004984064871989   4.027065122277281
0.004539673045255277   4.231237990974915
0.005108182628280674   4.426019856643139
0.005711005300590079   4.611413691305909
0.00634871036272217   4.787447036246846
0.007021938964921308   4.954185860836032
0.007731399055585283   5.111740181672237
0.008477860755981441   5.2602463732216025
0.009262151887466829   5.399856378891003
0.010085153594917526   5.53076300727156
0.01094779624057659   5.65317643205568
0.011851055972675507   5.767303701065888
0.012795950537588132   5.873393644031021
0.013783536459168026   5.9716914501288185
0.014814905640648733   6.062459916884754
0.015891182691782413   6.1459591673400125
0.017013521803892644   6.22246361882349
0.01818310483843202   6.292242695670726
0.01940113849434496   6.3555833106145725
0.020668852463355154   6.4127468511949495
0.021987497396124076   6.464012651052558
0.023358343164577244   6.509650116867299
0.024782676806337858   6.549926414445675
0.02626180165112129   6.585104335215744
0.02779703566903836   6.6154357815690075
0.029389709677540923   6.641177329617864
0.031041166806379677   6.662560487862159
0.03275276140003708   6.679829827461141
0.0345258569979485   6.693212795457995
0.03636182738306407   6.70292496363908
0.03826205408340783   6.709181247595189
0.04022792601562236   6.71218903481355
0.04226083926389029   6.7121360272051405
0.0443621960177609   6.709212568270327
0.04653340401790647   6.703602003941798
0.048775876457264944   6.695469870829013
0.0510910305895163   6.684985513861811
0.05348028858678132   6.672301357015323
0.05594507642167822   6.6575618202486515
0.05848682250790053   6.640918278090729
0.06110696015582046   6.622496301684816
0.06380692408962138   6.6024254992185645
0.06658815179277217   6.58082589374979
0.06945208445041844   6.55781023551604
0.07240016297207767   6.533490638351035
0.07543383254381733   6.507964099381594
0.07855453870131572   6.481329185555402
0.08176372946177642   6.453676221983877
0.08506285230628549   6.425093009865696
0.08845335885004639   6.395657276163132
0.09193669985296203   6.365446687919776
0.09551432774582624   6.334530178969923
0.09918769507450081   6.302981206374419
0.10295825663511009   6.270857806565076
0.1068274666848837   6.238219740631424
0.1107967809695467   6.205126570417825
0.11486765529094896   6.1716283614018135
0.11904154761398096   6.13777174511303

==> STinvq0625.dat <==
0.0002400393222917654   9.996213573449289
0.0006535318029121721   5.0814739712738906
0.001003195802143681   4.434069870281881
0.0013587844069763728   4.262973039401321
0.0017328578197186445   4.2504842539354275
0.0021300079027822285   4.309009680046435
0.002552443304871766   4.403802324227297
0.003001447880607728   4.518145716886615
0.00347790008988533   4.642851511379761
0.003982493483138347   4.772507157410767
0.004515841531448067   4.903642552437943
0.005078531130039518   5.03396469573837
0.0056711512552864   5.161938827376749
0.0062943087970398996   5.286451658806708
0.00694863684796294   5.406753341984359
0.007634799171802516   5.522311365361063
0.008353492066983692   5.632741369451128
0.00910544476938573   5.737794048879691
0.009891418948170283   5.837325738535138
0.010712207602645338   5.931242364314791
0.011568633760971267   6.019527040742432
0.012461548800544297   6.102198218296698
0.013391830928878355   6.179314029461023
0.014360383385668888   6.250959180696545
0.01536813285735416   6.317242269525645
0.016416027868212373   6.378289659195608
0.01750503714717491   6.434244982242457
0.018636148286830197   6.485258296993299
0.019810366282298892   6.531493935307037
0.021028712076438288   6.573111317886468
0.022292221411522338   6.610291785231897
0.02360194414861459   6.643203166009819
0.024958942019635236   6.672013834989282
0.02636428908688945   6.6969109463353105
0.027819069615239313   6.718060075082839
0.029324377926090175   6.7356326860303986
0.03088131709739884   6.749800562951163
0.032490998662109076   6.760727141622479
0.03415454166837884   6.768577943842573
0.03587307214154423   6.773507726647175
0.03764772252143639   6.775667690596972
0.039479630849173386   6.77520932724764
0.04136994085119103   6.7722744945582996
0.04331980098864085   6.767007099187826
0.0453303641988094   6.759539879569486
0.0474027875653709   6.749998437867962
0.04953823174757204   6.73850837487505
0.05173786100618563   6.725190369329474
0.05400284256637054   6.7101543020099195
0.056334346779431915   6.693510419928855
0.058733546114564834   6.675367617573345
0.06120161655373724   6.655817533293335
0.06373973405538498   6.634964047793839
0.06634907926684167   6.6128892522606675
0.06903083200853474   6.589684433653831
0.0717861760436335   6.565424468424821
0.07461629482180399   6.540195529365793
0.07752237445863873   6.514065865587079
0.08050560156484043   6.4871089364998085
0.08356716406866176   6.459387349739364
0.0867082504741295   6.430966076592335
0.0899300513107267   6.4019081447257
0.09323375601546317   6.372262358507762
0.0966205570075292   6.342086078884482
0.1000916465092934   6.3114296807584935
0.10364821702521694   6.280338027757459
0.10729146032020315   6.24885963898838
0.1110225718836338   6.217036248630349
0.11484274542641804   6.184904533251526
0.11875317488540027   6.152504185940878

==> STinvq0625negk.dat <==
0.15166105792490037   9.360034227198012
0.15700743819743682   9.204173504724046
0.16246316864020796   9.054069876505908
0.16802935122753612   8.909394595092015
0.17370707756907217   8.769843224790305
0.1794974444212811   8.635135028058475
0.18540154167004386   8.505009831111606
0.1914204559311425   8.379225759124965
0.19755528087607957   8.257558496882611
0.2038070982000793   8.13979759519616
0.21017699446554988   8.02575033521544
0.21666605352459356   7.9152342839452725
0.22327535486521274   7.80807770108896
0.230005977340076   7.704125372565094
0.2368590067890946   7.603222925395974
0.24383551620362756   7.5052373949712665
0.2509365836629281   7.4100327294767645
0.2581632864420026   7.317488244929723
0.2655166987710981   7.227488024178115
0.27299789682529885   7.139921478486205
0.2806079526447566   7.054687475661045
0.2883479405451758   6.971687300826378
0.2962189311385046   6.890833333289701
0.3042219981522743   6.81203522726019
0.3123582122354061   6.735213152846006
0.3206286416745102   6.660288408478919
0.32903435863504354   6.587190585519418
0.33757643103606916   6.515846630367149
0.3462559285555386   6.446193062506864
0.35507391955174084   6.3781667233126695
0.3640314715769989   6.311708399254168
0.37312965216427146   6.246760898152912
0.382369528412239   6.183271528827298
0.39175216725640966   6.121187773893381
0.40127863475647235   6.0604622800910315
0.4109499971775004   6.001048369066671
0.42076731960335456   5.942901264382363
0.43073166858814665   5.885979156323839
0.44084410933477225   5.830240522642884
0.45110570585922194   5.775647781697712
0.46151751854949624   5.722164837857197
0.4720806202827121   5.669755454984127
0.482796068339167   5.618385771045225
0.4936649279763477   5.568024824110912
0.5046882649154125   5.518639904199393
0.5158671388596576   5.4702029353274195
0.527202616103717   5.422683696046124
0.5386957560391183   5.376057294052827
0.5503476263337717   5.330295381560251
0.5621592870388737   5.285373776504251
0.5741318005312233   5.241268687160969
0.586266228179554   5.197955902537213
0.5985636338615911   5.155414620103376

==> STinvq0negk.dat <==
0.15031226998969852   9.390734272787094
0.15565264001828044   9.233299333012953
0.16110335007076695   9.08170474068889
0.166665517582866   8.935615593691807
0.172340255531075   8.794721964867673
0.17812866803123045   8.658740297214502
0.18403186749336353   8.527406312420784
0.19005095808972033   8.400471181460777
0.19618703525990155   8.27770832018908
0.20244121071790394   8.15890697426294
0.2088145840163513   8.043866761770747
0.21530825051517885   7.932403719251729
0.22192331193292852   7.824344233952488
0.22866086107421274   7.719529032388684
0.235521996742752   7.61780457430511
0.24250781346220693   7.519029996563759
0.24961940501650115   7.423072948244083
0.25685786202234345   7.329807838515277
0.2642242783826099   7.239117607388583
0.2717197467054133   7.150891460489872
0.27934535491974893   7.065023288551915
0.28710219506014284   6.9814179236649085
0.2949913538432225   6.8999816984913025
0.30301391995173715   6.82062569912915
0.31117098565060586   6.743267480630239
0.3194636341064431   6.667828513077701
0.32789295179555494   6.594236222498754
0.3364600293650627   6.522416420792377
0.3451659483565937   6.452305817385967
0.35401179737206284   6.383839558797626
0.36299865866548436   6.316958485484259
0.37212761609962086   6.251605501961139
0.38139975718401015   6.187723704304872
0.39081616782611284   6.1252635647670655
0.4003779282439457   6.064173080886843
0.41008612200415623   6.004409359061839
0.4199418320757577   5.945925607779014
0.4299461408838404   5.888676883207941
0.4401001307459277   5.832625047088642
0.45040488597745837   5.7777297673514685
0.4608614862305846   5.723954282356095
0.4714710133400482   5.6712634582484105
0.48223454767779256   5.619621102178144
0.4931531772039672   5.568996256230608
0.5042279744033832   5.51935788440016
0.5154600233680396   5.470675228923287
0.5268504068984824   5.42291918869787
0.538400201983277   5.3760635349299095
0.5501104911378969   5.330079577004859
0.561982353445833   5.284943480717693
0.5740168691834495   5.240630639415643
0.5862151179408069   5.197118621488313
0.5985781786704963   5.1543821471384215

==> STinvq1.dat <==
0.0010400856562276782   9.789336158140209
0.0015933122993408671   7.659085775985208
0.0021108404320966706   6.855829109337458
0.0026269454426190203   6.46672702902999
0.003154151480393406   6.263384174817955
0.0036985867524107594   6.158908164777016
0.004263805472265716   6.112444713939446
0.004852139478662099   6.1021239735101585
0.005465278120215223   6.115039414922562
0.006104550421061822   6.143129355257653
0.006771075214620582   6.181095881771475
0.007465845801437578   6.2252711125294224
0.008189780671816622   6.273112621995811
0.008943754904450757   6.322783726284342
0.00972861945666204   6.37293105928317
0.010545214344663767   6.422577563551711
0.011394376660633202   6.47096806499403
0.0122769460415749   6.51756777585533
0.013193768234157091   6.561973485543775
0.014145697219614764   6.6038803501643635
0.015133596565972938   6.643089170417168
0.01615834013175695   6.679455846683186
0.01722081238489485   6.7128941630448775
0.018321908411184605   6.743345665949378
0.01946253370963509   6.7708091973007605
0.020643603869966512   6.795289207355169
0.021866044227483592   6.816815769521605
0.02313078926549819   6.835448764637077
0.024438782331709846   6.851239176571552
0.025790974916287637   6.864271293838978
0.027188326320554363   6.8746201345381985
0.02863180303753788   6.8823747646423294
0.030122378423326174   6.887627459445703
0.031661032103901185   6.890472808410522
0.0332487494510164   6.891006281471374
0.034886521454919016   6.889331318463078
0.036575343922626624   6.88553761120377
0.0383162176746079   6.879730887996813
0.040110147498579204   6.8720011871834
0.041958142279218194   6.862447886744554
0.043861214916591035   6.851163939889391
0.045820381082389006   6.838238623639508
0.04783665993554911   6.823765627102681
0.04991107368886701   6.807823285394617
0.05204464676170259   6.790501647509386
0.05423840632884662   6.771880446588222
0.05649338159581388   6.752038899246501
0.05881060399061025   6.731049559422378
0.0611911069415678   6.708988657417559
0.06363592512549428   6.68592156070754
0.06614609548844314   6.661916941149643
0.06872265486044463   6.637044345012526
0.07136664390792785   6.61135788464184
0.07407910237202912   6.584919827192184
0.07686107206184038   6.557784904755209
0.0797135956632588   6.5300050597788815
0.08263771634596905   6.501637082873136
0.08563447923943301   6.472720512644155
0.08870492811755093   6.443312117186249
0.09185010976564127   6.4134452599734315
0.09507107072971151   6.38316849306069
0.09836885728861793   6.352519451104934
0.10174451624561417   6.321535972970026
0.10519909731181651   6.290253375554877
0.1087336474383434   6.258704118790264
0.11234921646802418   6.226920178883094
0.11604685368230834   6.194933811434978
0.11982760533314123   6.162770706593905

==> STinvq135850zoom.dat <==
-7.757996022332916   0.891885382259261
-7.460397435665456   1.5358501491924414
-7.162519803949157   0.7676247756549515
-6.864363309665826   0.9759714932222607
-6.565927679457497   0.47937771459061196
-6.267211919471355   0.68657867080546
-5.96821658103746   0.3934158450569214
-5.668942315016981   0.7378636341925926
-5.369387268668452   0.35774748976535875
-5.069552252640955   0.29533269083614755
-4.769437054273906   -0.2782160112069221
-4.469040680519787   -0.39468230257355685
-4.168363809986669   0.013151233702046738
-3.8674058775193045   0.19081194801984225
-3.5661669321169347   -0.02870780662078687
-3.264646275360356   -0.13730263956901467
-2.962844100290428   0.09855794145252617
-2.660760371556263   0.11090139215852446
-2.3583946400868374   0.08813164740217871
-2.0557467836131855   -0.4331065430740466
-1.7528163192843254   -0.37401662780212064
-1.449603544575219   -0.6083261412825891
-1.1461077317302324   -0.4816074216762445
-0.8423297692702891   0.23432818503366093
-0.5382677019636837   -0.3039186325715093
-0.23392279312198921   -0.2705836470440204
0.07070554488310815   -0.19734303284835164
0.37561832591164607   -0.3625173540910964
0.6808144755853298   -0.16170391159420205
0.9862944993247955   0.2736644215239892
1.2920593675402188   0.18017265528413873
1.5981084842390385   0.3869566687519921
1.904441657153283   0.5251041061526962
2.2110610460845948   0.30775510726499533
2.5179644758955426   0.17777435852295298
2.82515396225147   0.3865587918205904
3.1326281036747963   -0.09184140594697965
3.4403887314694153   0.4570795043790099
3.7484348254744266   -0.4979058126686198
4.0567673175422385   0.25703685766487183
4.365385403656795   0.23979904977267097
4.674290197532807   0.057053142654694966
4.9834821974271275   0.38711979719607825
5.2929602462891205   0.07484559221282439
5.602725896481989   -0.2512662567788482
5.912778499688673   -0.3399930978531529
6.223118728945175   -1.3635018704327706
6.533745966408426   -0.6940997461235554
6.844661978628111   -1.182424164358764
7.1558652414867305   -0.9312539002159781
7.467357395755971   -0.8796627587237538

==> STinvq135860.dat <==
0.00290533727678727   9.446204374249087
0.003566006764294728   8.646967946856718
0.004225093418766614   8.160065346511404
0.0048928177085047625   7.84203979094282
0.005575129739917235   7.625489856053918
0.006275898504896387   7.4743140850470855
0.0069978611484009775   7.3673022047343055
0.007743092280310813   7.291073940306172
0.008513257154996727   7.2368348510928495
0.009309757683167375   7.198540934639106
0.010133821586487707   7.17188837505311
0.010986558982370456   7.153759979063318
0.01186899898312324   7.1418395948186735
0.012782115066778723   7.134388275983585
0.013726841864626844   7.130064572332106
0.014704087340020143   7.127854831397498
0.015714741125254193   7.1269458875126475
0.016759680698596763   7.126738956938262
0.017839775889242387   7.1267234614456205
0.018955891856131758   7.126519893304891
0.02010889155364173   7.125857337934329
0.021299637273065608   7.124477144877669
0.02252899224351487   7.122214569780586
0.023797820675059863   7.118945737568832
0.025106989407428264   7.114550976798618
0.02645736738330771   7.108973193931783
0.027849826493830915   7.1021721917067735
0.029285241429321963   7.094112399941881
0.030764489684595803   7.084784465817508
0.03228845214573643   7.074191944358177
0.03385801218971438   7.0623440652952745
0.03547405618613024   7.04926468963123
0.03713747327535206   7.0349703574675
0.03884915517931592   7.019508070159921
0.040609996098438406   7.002898493944649
0.04242089273674445   6.985193668587968
0.044282743846093854   6.966420873803354
0.04619645043360458   6.946640119318925
0.048162915526160754   6.925883758979025
0.05018304378738664   6.90419693809544
0.05225774188458487   6.881639993606034
0.05438791793308449   6.858238534008322
0.056574481402289246   6.834054389328682
0.058818343821939616   6.809118955869933
0.061120416886918605   6.7834802911896945
0.06348161472643617   6.7571826594597955
0.06590285163434126   6.730272936123724
0.06838504329104035   6.702785260141958
0.0709291064236742   6.674759232044356
0.07353595822518263   6.646236075084407
0.07620651733287213   6.6172495758106225
0.07894170208980532   6.587842389583689
0.0817424326229166   6.558041700107683
0.08460962926209663   6.52788084919166
0.08754421220689254   6.497399884626516
0.09054710325335608   6.466622414626575
0.0936192237019274   6.435575235946459
0.09676149625298577   6.404290940304105
0.09997484299606858   6.372798448999304
0.1032601864464337   6.341118532262202
0.10661845092218121   6.309274015879017
0.11005055882663084   6.277296237632948
0.11355743373590167   6.2451970181065795
0.1171400003691391   6.213007227743535

==> STinvq135860negk.dat <==
0.15197934286930778   9.387335968688786
0.1572410922954283   9.232354530227065
0.1626072376027281   9.083100713728282
0.16807881632521596   8.939242262339974
0.17365686551350057   8.800477753403406
0.17934242020738758   8.666526118321425
0.18513651042241946   8.537128407918622
0.19104016453558487   8.412043056878032
0.1970544115536429   8.29104670773572
0.20318027341931436   8.173928901870761
0.20941877299226866   8.060497750488734
0.21577093254389795   7.950571107721618
0.22223777192070493   7.843980721695608
0.22882030414920407   7.7405684355973206
0.23551954699268224   7.64018527270396
0.24233651548767512   7.54269301319261
0.2492722220192818   7.4479614634578715
0.2563276782805436   7.355868388671543
0.2635038957298699   7.2662991439290066
0.27080188502626823   7.179143821938315
0.2782226520381369   7.094302422590497
0.2857672067173015   7.0116785975813265
0.29343655573052885   6.931179259949165
0.30123170308063335   6.852722533704033
0.30915365686336044   6.7762238617060495
0.31720341862677226   6.701607536086157
0.3253819928374545   6.628801826198822
0.3336903842621408   6.557736995849117
0.34212959339983495   6.488348845012089
0.35070062294664744   6.420573523569883
0.35940447388689106   6.354352928165677
0.3682421469189738   6.289632184028379
0.37721464337261607   6.2263559692496715
0.38632295896360536   6.164475286066412
0.3955680956874633   6.103941861630431
0.40495105303603474   6.044708676755301
0.41447282937505026   5.9867311346507766
0.4241344195781015   5.929971647388349
0.43393682576109904   5.874384197432804
0.44388104158753156   5.819934423757362
0.4539680647859938   5.766585268971331
0.46419889069132336   5.714302244421201
0.47457451786276555   5.663050592183837
0.4850959418046014   5.6127986219727655
0.49576415899496196   5.563515640992706
0.5065801608632766   5.515173746001492
0.5175449455612599   5.467743628638785
0.5286595077504045   5.4211984283670045
0.5399248430204351   5.375511685802446
0.5513419431695882   5.330659067437564
0.5629118038900015   5.286617318503129
0.5746354186191067   5.2433625606354815
0.5865137814004189   5.200872900976415
0.5985478856525237   5.159127224121842

==> STinvq135860zoom.dat <==
-7.690049430778833   1.896337844264906
-7.094012672352081   1.8709094963043071
-6.795575772758598   1.3228170679724371
-6.496857826958601   1.6207992874939237
-6.197861933891387   0.9049612882172653
-5.898585811815564   0.8567324659480846
-5.599030401370053   0.8694760792238299
-5.2991936569248   1.0140464790531212
-4.999076696794447   0.25191039751959465
-4.6986793811388745   0.2175004962801097
-4.398001308103944   0.2365778303925481
-4.097041652742009   0.24326055187984252
-3.7958017692564168   0.15654364027284373
-3.4942803243196914   0.5212318834324492
-3.192476663492622   -0.04235352397685688
-2.8903916173924142   0.2580447455713397
-2.58802492737846   0.2489494660196101
-2.285375224178217   0.17926012132463143
-1.9824437469096248   -0.01199152768194267
-1.6792298020341239   0.058917946610392846
-1.3757327690329737   0.10269871575374623
-1.0719532298278724   0.21842880508771145
-0.7678900821405863   -0.042158152435689544
-0.46354373495722384   0.05856974647500124
-0.15891344969758137   -0.13600605193175852
0.1459998601983578   0.07456216444268193
0.4511975187629705   -0.0653630228164559
0.7566787871074454   -0.0802388106180274
1.0624449984321382   0.21934800935596854
1.3684951804202732   -0.05937487426166399
1.6748304952910256   0.002732292347928933
1.981450428958885   -0.203163291079278
2.288355501103845   -0.11873553331653852
2.595545966452596   -0.05185924187856017
2.903021750163652   -0.046893466798536565
3.2107832052708645   -0.24001238863036178
3.518830707933858   -0.14225210840379532
3.827163483319379   -0.5103464676636804
4.1357836534035295   -0.04765608814238931
4.444689874816659   -0.6466976141261682
4.753882800608636   -0.46372950484041553
5.063362285225234   -0.6133327802082533
5.373129245182865   -1.06138041315873
5.683183212670875   -0.6690373753670542
5.993524205734451   -0.8235378662568849
6.304153465803673   -0.9845561154797622
6.6150701936658685   -1.907893907393543
6.926274682571357   -1.8425561634671794
7.237767554919179   -1.5121982180232862

==> STinvq135870zoom.dat <==
-7.013065054766211   2.100418456141284
-6.415349464203857   1.609386943446367
-6.116072610942505   1.6245618344790103
-5.816514965929845   1.70069069804768
-5.516677436531031   1.3698717105548042
-5.21655858364084   0.6699808011489949
-4.916160333210094   1.387454198376048
-4.615480733665516   0.7638452112601612
-4.314520691143242   0.8260106777235876
-4.013278387147816   0.5071013327473395
-3.711755328844636   0.5424525678421332
-3.409950672998985   0.6816411342036588
-3.1078649682068917   0.5535575990478492
-2.8054963403219975   0.17005258357016828
-2.502845537833663   0.5230434527270234
-2.199912989080885   0.1275189128513432
-1.8966978028388606   0.04142910849935788
-1.5931991588152838   0.2731523022880822
-1.2894182187001002   0.23681383911622333
-0.9853535176081174   0.30386329052944916
-0.6810063756516882   -0.2163233218333005
-0.37637487711999346   -0.09331784571742219
-0.07146029319820418   0.3914214550704287
0.23373836366896023   0.038346247510645526
0.5392209654806259   -0.061956798536044744
0.8449887535401726   -0.03435216102687377
1.1510401461816213   0.3317931341229041
1.4573764354445031   -0.18127308951676468
1.7639976814160656   -0.3433881502701297
2.070904242179525   -0.44894898243441617
2.3780957220257206   -0.4242331694825907
2.685572959097507   -0.7124371058431223
2.9933356651012586   -0.04094232561868694
3.301384213854862   -0.2631038807265895
3.609719222821654   -0.6814140875555097
3.918340068522694   -0.2650675183346607
4.2272475968524805   -0.5161522750540826
4.536441393114231   -0.8967874242316043
4.845922133705146   -1.1579803150141288
5.155690581144199   -1.3308155280888911
5.465745550390505   -1.2156058240009315
5.7760880937194825   -1.6146137217454282
6.08671851801388   -1.7947949671359709
6.397636009670658   -1.9589945694065136
6.708842302918308   -1.7562985268781972

==> STinvq1negk.dat <==
0.15450334096763899   9.291059327444835
0.1598593431801487   9.138815992490851
0.16532276169861929   8.992125737962127
0.1708946593821557   8.850674047936035
0.17657610116254066   8.714172189366725
0.18236814669635373   8.582351481957161
0.1882718552919552   8.454961900006007
0.19428828532500028   8.33177027206849
0.20041849164582734   8.212564759839863
0.20666352651989375   8.09714313864562
0.2130244429525315   7.98531887251562
0.2195022892144264   7.876917212870444
0.22609811443556527   7.771773910956535
0.2328129649540052   7.669739989288052
0.23964788946542182   7.570667664104274
0.2466039312653565   7.474425192691812
0.25368213286847435   7.380886134708557
0.2608835388602052   7.289930825210635
0.2682091896102885   7.2014496392669045
0.27566012769635645   7.115336873345771
0.2832373926293343   7.031492814801922
0.29094202076022746   6.949824528516459
0.29877505487736106   6.870243482595095
0.30673752951513744   6.792666403435608
0.314830483423573   6.717014808422843
0.32305495064402245   6.643213501777617
0.33141196756421876   6.571191358293741
0.33990257263980234   6.500881751129895
0.3485277968360696   6.43222078611839
0.3572886763270467   6.365147579403341
0.3661862436573387   6.299605682070713
0.37522153323897633   6.235539765562974
0.38439557780991335   6.17289681249165
0.3937094068879415   6.111629215379348
0.40316405453997806   6.051688620145047
0.41276055430855807   5.993029359847954
0.42249993332240027   5.935610275465146
0.4323832253523586   5.879388570308192
0.44241146038752444   5.82432608541367
0.4525856682267331   5.770384939440296
0.4629068794865594   5.717529776270031
0.4733761232495619   5.665725748364748
0.4839944291507918   5.614940906691854
0.49476282701963414   5.565142727176981
0.505682344446208   5.516302260603686
0.5167540099827784   5.468390473291061
0.5279788542381392   5.421379249938056
0.53935790337889   5.375242511834151
0.5508921870192123   5.329953836988537
0.5625827315765691   5.28549041529344
0.5744305648200247   5.241827753609153
0.5864367154166594   5.198943527271115
0.5986022100327666   5.156815155962953

==> STinvq2886.dat <==
0.01986419851862847   9.89348672355344
0.021145737152997526   9.670164045173705
0.022449921537723603   9.470913586773674
0.023778159242256208   9.291737871800246
0.025131710118470152   9.129479725464709
0.02651171745223799   8.981583230110154
0.027919230573451196   8.84596401911425
0.029355223149346275   8.720947010252493
0.03082060644092757   8.605093954885646
0.032316240739219786   8.497253168309646
0.03384294368662268   8.396409610445573
0.03540149737716982   8.301730337588584
0.036992653910842235   8.212503178104932
0.03861714012194338   8.128113584548881
0.04027566123344101   8.04802766766227
0.041968903945501436   7.971796628575552
0.04369753910059569   7.899015864630531
0.04546222400234115   7.829346441545807
0.0472636039151401   7.762477443939335
0.049102313929979984   7.698156487786584
0.050978980091446816   7.636130343166635
0.05289422046601821   7.57621055429478
0.05484864638226009   7.518205062169098
0.05684286295977811   7.461946700725355
0.058877469887738086   7.407300778949637
0.06095306217996881   7.354132307752297
0.06307023058231304   7.302327502893848
0.06522956185403116   7.251786555596862
0.06743163964310478   7.202408131574248
0.06967704453718607   7.154115019429841
0.07196635401519866   7.106834307811925
0.07430014376997274   7.0604940109525245
0.07667898654264983   7.015035945491565
0.07910345345733151   6.970405874080663
0.0815741142987213   6.926550001507516
0.08409153607994369   6.883427105267476
0.08665628507079086   6.840994583698784
0.0892689257493869   6.799214100442876
0.0919300223814651   6.758053856484361
0.09464013636831899   6.717482878989281
0.09739982954791399   6.677471821137353
0.10020966242989267   6.637992289345459
0.10307019308845437   6.599025611379528
0.10598198086151767   6.560549063168927
0.10894558459792603   6.522538956934678
0.11196155961215977   6.484984374155761
0.1150304621060327   6.447862145661293
0.1181528491611919   6.4111575046068205

==> STinvq2886negk.dat <==
0.15457396379315266   9.468263852035497
0.15970533750161847   9.312807790049076
0.16492923467210713   9.163249622412941
0.1702465789243232   9.019233343551422
0.17565829354002885   8.880439459782968
0.1811652962347865   8.746564090402103
0.18676849914959096   8.617337057012813
0.19246880712475875   8.492501628732972
0.19826712456030687   8.371823006203007
0.20416434882300769   8.255081221486291
0.2101613725953399   8.142073958781802
0.21625908864048973   8.032611835838052
0.22245838526804443   7.926518888690382
0.2287601427587649   7.823630707473025
0.2351652448474717   7.723792547600102
0.24167457052823169   7.62686296730593
0.24828899488285808   7.532706727316887
0.25500939131037603   7.4411993026549075
0.261836631422812   7.352218511989718
0.2687715876309442   7.265657108843082
0.2758151236638278   7.1814078521932165
0.2829681046200019   7.099375664864192
0.2902313974064686   7.019465622965853
0.29760586234171466   6.941591058175861
0.3050923603871842   6.865669343640799
0.31269175097778834   6.791622833367824
0.32040489167206054   6.719377783672097
0.32823263864746993   6.648864435091579
0.33617584882684576   6.580016155294534
0.34423537479816707   6.512770601857417
0.35241206853056445   6.447069917885428
0.36070678451894966   6.38285540844292
0.3691203727289303   6.320074547549392
0.3776536830802145   6.258676431920997
0.38630756486147627   6.198611977591089
0.39508286622550387   6.139836054005846
0.40398043503352377   6.082303919245165
0.41300112015148704   6.025972824887871
0.4221457620959992   5.970805088080044
0.4314152109875819   5.916761123352965
0.44081030928696635   5.863805049564856
0.4503319013895286   5.811900825616112
0.4599808311518473   5.761016552042982
0.46975794282813094   5.711119302740073
0.4796640719174536   5.66217963862291
0.48970007039868896   5.614166999915613
0.4998667738833732   5.567054579390898
0.5101650250351958   5.520815063797997
0.5205956622040765   5.475423210433569
0.5311595244214865   5.4308541468462455
0.5418574555339518   5.387083092001497
0.5526902905211211   5.344088848886077
0.5636588708148107   5.30184863774263
0.5747640336918387   5.260341711091094
0.5860066175790598   5.21954745813992
0.5973874586834681   5.179447084093159

==> TFq0.dat <==
3.221140136067277   -0.24923810465972845
1.6251045830547548   -0.23659110143987155
1.0906943200283552   -0.224084619649924
0.8236634483778986   -0.21172761732602738
0.663888205004532   -0.1995270845454986
0.557816135211495   -0.18748874938247398
0.482456525258044   -0.1756174316129182
0.42629885283666935   -0.16391704311594044
0.3829456763409179   -0.15239122413776826
0.34855690670738243   -0.14104335182919595
0.32068739600044394   -0.1298765050709902
0.2977072603681892   -0.11889381086209451
0.2784870322314238   -0.10809807901496747
0.2622215952878912   -0.09749280011686393
0.2483197985719451   -0.0870812471592721
0.23633745067825673   -0.07686665927540434
0.2259366275772739   -0.06685319802684066
0.21685324001300116   -0.05704479120280515
0.208879595414586   -0.047446015202277446
0.20184951232960957   -0.038061938177648254
0.1956280961981255   -0.028897562388981307
0.190105164102334   -0.01995859019147935
0.18519011059427015   -0.011251423132682351
0.18080687939173165   -0.0027824232949806653
0.17689170186333053   0.005441434308769818
0.17339125037150105   0.013412100737453407
0.17025931865068747   0.02112189655848782
0.1674567429263996   0.028562067243681526
0.1649495441965509   0.03572362094549072
0.1627085330006842   0.04259685948894692
0.1607080509036507   0.04917160338182755
0.15892584700968918   0.05543710999680339
0.1573419702216604   0.06138262983857411
0.15593941616667129   0.06699581009309605
0.15470266751986733   0.07226470909610767
0.15361808730839124   0.07717648493462252
0.15267347092549446   0.0817177359380277
0.15185788244116522   0.08587475662751433
0.15116162154971843   0.08963288800896158
0.15057571125834407   0.09297759754020832
0.15009244596304955   0.09589263606130001
0.1497044125119694   0.09836268996402255
0.14940508102156838   0.10037111763870701
0.14918860130832953   0.10190060495645137
0.14904948355038639   0.10293367943461662
0.1489826932485637   0.10345257964970167
0.14898386980640335   0.10343796672993287
0.1490487877413915   0.10287091493871209
0.14917353378258258   0.1017320045508574
0.14935471584404025   0.1000005902563609
0.14958895541754372   0.09765646059410404
0.14987332653202035   0.09467795941727776
0.15020513920855358   0.09104286838529489
0.15058158497434498   0.08673020853933595
0.151000461826697   0.08171615831767078
0.15145949017044658   0.07597762757758918
0.151956610939937   0.06949086923593596
0.15248992637575293   0.0622313244893385
0.1530575392777155   0.0541747475741854
0.15365788512801154   0.045295091395961475
0.15428933963555616   0.03556696602790251
0.15495044461536334   0.024963810517565802
0.15563977026706155   0.013459218127869333
0.15635609552235383   0.0010252011983777217
0.15709816593041004   -0.012365690492054741
0.15786490422287527   -0.026742497429292876
0.15865508197750391   -0.04213243849827904
0.15946781618187572   -0.05856622436488709
0.1603021441336373   -0.07607355860487994
0.1611570672494219   -0.0946838105377777
0.16203179152104058   -0.11442845232731064
0.16292557650033376   -0.13533947274142683
0.16383753100322682   -0.1574471236499889
0.16476702349004013   -0.18078468307191392
0.16571336869741837   -0.20538514886285297
0.166675843869333   -0.23128059125608988
0.16765394308492915   -0.25850626667194426
0.1686469805762439   -0.2870949096991917
0.16965444592653808   -0.3170820284048269
0.1706758116259905   -0.34850278337798496
0.17171055367421878   -0.38139251878540886
0.17275819307598078   -0.41578721893421106
0.173818314151864   -0.4517242357104778
0.17489041828257196   -0.48923968035935606
0.1759741598967224   -0.5283720860521874
0.17706910329128284   -0.569159093255699
0.1781748718488006   -0.6116393076960569
0.17929111763217515   -0.6558516996727297
0.18041745288215474   -0.701834989280041
0.1815536011361853   -0.7496303926934632
0.18269918400328083   -0.7992768752207281

==> TFq0625.dat <==
0.1000378786079638   0.0058961962924601345
0.19679329376734106   -0.0020926781505749797
0.22552644167883362   -0.006681229097842675
0.23457807280442874   -0.008746462638892798
0.23526731079502824   -0.008925978598159863
0.23207188524794026   -0.007676786093223764
0.2270764958042168   -0.005332626741246466
0.22132973628152144   -0.0021416311700134904
0.21538487663216702   0.001706659537167215
0.20953347308179437   0.006066381395708883
0.20393003554119787   0.010821733667607825
0.19865057870719183   0.015880106520775237
0.19372565879634632   0.021166821335634956
0.18916280040773634   0.026619224441296146
0.18495387837185578   0.032185826036609154
0.18108359595088086   0.037822637913263846
0.17753344853066513   0.04349163654691106
0.1742830069328213   0.049159772425716224
0.17131132384792142   0.054798229795953377
0.1685987418110717   0.06038065955473563
0.16612600844412234   0.06588386404953522
0.16387537150163722   0.07128604800126456
0.161830260645812   0.07656739493227159
0.1599754487420233   0.08170915316369358
0.15829692092449843   0.08669353516333689
0.15678184175256069   0.09150366006301892
0.1554183906207875   0.0961232740738394
0.15419586301807298   0.10053645277671193
0.15310432956147133   0.10472788291337043
0.15213495582812403   0.10868190067392558
0.151279252488386   0.11238390502464206
0.15052979338589778   0.11581861493329482
0.14987978513410957   0.1189706862074949
0.14932257693335774   0.12182577768107115
0.14885249444389187   0.12436831173665827
0.1484641527549424   0.1265831284240541
0.14815252549666116   0.12845488866845833
0.147913083763356   0.12996802649261271
0.14774152093641882   0.1311070070119816
0.14763399413659353   0.13185565764166343
0.14758693101017395   0.13219760895836666
0.14759691571127292   0.13211656142631337
0.14766087830662006   0.13159557807840233
0.1477758165969738   0.13061809965383903
0.1479390635777549   0.12916672370646695
0.1481481824336329   0.127223514148901
0.1484007950080707   0.12477068475306562
0.14869467555305851   0.12179022143168863
0.149027869552935   0.11826319336076176
0.14939843777977252   0.11417071422966858
0.149804483781153   0.10949424683146462
0.15024450339839687   0.10421317140812825
0.15071671719645643   0.09830891821782149
0.15121983173363174   0.09176008151857588
0.1517523350424722   0.08454682554899694
0.15231307660446217   0.07664713140099755
0.15290062743689417   0.06804109797563615
0.15351395282673813   0.05870620242487535
0.15415187409193734   0.048621066162715
0.15481344373013176   0.03776262890247105
0.15549763256252222   0.026108664771646646
0.15620342832064277   0.013636771871953701
0.15693013622781488   0.0003222757810387076
0.15767682550532194   -0.013858132831999447
0.1584427064201755   -0.028928392118736903
0.15922709821991435   -0.04491343668243912
0.1600291985694031   -0.061837286161207816
0.16084834638374612   -0.07972533100897686
0.16168398309525406   -0.0986039407469776
0.16253544406927925   -0.11849826133746148
0.16340223706658638   -0.13943594547059734
0.16428361941672695   -0.1614409944953675
0.1651792645787067   -0.1845431175340508
0.1660885334496381   -0.2087675464788024
0.16701107045588634   -0.23414408480752533
0.16794635019174103   -0.26069956963688995
0.16889393148917586   -0.28846237239897554
0.1698533893592674   -0.3174611855604922
0.17082442823273916   -0.34772678800149726
0.1718065863460026   -0.37928769295365944
0.17279946067493226   -0.4121725813257715
0.17380278590796303   -0.4464135829219053
0.17481622825373394   -0.48204128680259506
0.1758394472754191   -0.5190857790336045
0.17687202930024964   -0.5575769590447387
0.17791386522985433   -0.5975496502935351
0.17896456816241668   -0.6390343100314744
0.18002392727345243   -0.682064308844188
0.18109159148519957   -0.7266704550709387
0.182167395111332   -0.7728877852882639

==> TFq0625negk.dat <==
0.10135956064449772   -1.1001766906043575
0.10319411019287275   -1.1510898312775533
0.10501986496283702   -1.2036133798946176
0.10683721616041104   -1.2577789657016472
0.10864636563910378   -1.3136149303453284
0.11044756818089789   -1.3711510781954503
0.11224107197484298   -1.430418145919989
0.11402712390265231   -1.4914469821060845
0.11580594822786924   -1.5542686872161402
0.11757775944502347   -1.618914625675479
0.11934276850232868   -1.6854165685008924
0.1211011705672469   -1.7538065610921947
0.12285317765028543   -1.824117527649643
0.12459894193471151   -1.8963814197510176
0.1263386482480162   -1.9706316381834308
0.12807249598201798   -2.0469022366272425
0.12980058756066806   -2.125225375952921
0.13152317245096695   -2.2056375245214923
0.13324028906401147   -2.288170108350418
0.13495217045695987   -2.3728602586254333
0.13665891444279377   -2.459741442961526
0.13836065817815266   -2.5488494031216353
0.14005756267952943   -2.640220550124751
0.14174972363411423   -2.733890000286763
0.1434372995876431   -2.829895061201255
0.14512032894033114   -2.9282700081478836
0.1467990059708193   -3.029054235496368
0.14847340051553437   -3.1322838144057896
0.1501436482430617   -3.2379972132062895
0.15180978704309755   -3.3462295545815333
0.15347199784284254   -3.457023093033013
0.15513032115285566   -3.5704133191194063
0.15678486364191865   -3.686439806088461
0.15843570975461516   -3.805141569817006
0.16008296400390276   -3.9265585310672484
0.16172668389829828   -4.050729667448398
0.16336698643112366   -4.177696048370286
0.16500391451738883   -4.307496881584648
0.16663755039113734   -4.440172900438827
0.1682679814980787   -4.575765614541334
0.16989526694562104   -4.7143156923302465
0.1715195104072128   -4.855866448722832
0.17314075196359305   -5.000458325499992
0.1747590340956473   -5.148132606176839
0.17637444999870802   -5.298932972006518
0.1779870661700689   -5.4529025223505005
0.17959690044299997   -5.610082460946659
0.18120406791518556   -5.770518726989965
0.18280857434773484   -5.934252625840634
0.18441053471902416   -6.1013313312217266
0.1860099223842412   -6.271794744866622
0.18760686386338427   -6.445691774496072
0.18920137766706832   -6.623065307562275
0.19079350052204033   -6.803960249862995
0.19238331735594033   -6.988424021619556
0.19397081974755856   -7.17649936171099
0.1955561132582946   -7.368235889532932
0.1971392002325362   -7.563677625894083

==> TFq0negk.dat <==
0.10099109930486351   -1.0903698460100284
0.10283194290433781   -1.1409682221917274
0.10466414522271078   -1.1931865250324867
0.10648794555904392   -1.2470539845834194
0.10830364790888743   -1.3026013551672204
0.11011148551435347   -1.3598589426093195
0.11191170765066938   -1.41885768902031
0.11370456098495277   -1.479629164018995
0.11549024057479791   -1.5422043932520966
0.11726895181990188   -1.6066152051259597
0.11904094168038176   -1.6728945816888563
0.12080638279571054   -1.7410747278526986
0.12256543715407885   -1.8111880072446411
0.12431831973555262   -1.8832684238980109
0.12606519226612573   -1.9573492138058552
0.12780623782638043   -2.033464762007593
0.12954158159187154   -2.111648354394367
0.13127141688210336   -2.1919355977538366
0.1329958785185065   -2.2743608815777874
0.1347150980425901   -2.358959489887488
0.13642922461696616   -2.4457668757406696
0.1381383829127673   -2.5348188491285817
0.1398427043013033   -2.6261516491757355
0.14154235013214872   -2.7198027591746685
0.14323737827101005   -2.815807437967728
0.1449279206376232   -2.914203180873465
0.14661411490850157   -3.015028241102862
0.14829606016259317   -3.118320290224357
0.14997386301082677   -3.2241172813848586
0.1516475852939751   -3.332456576858452
0.15331741113802036   -3.4433798189796305
0.15498335452505438   -3.5569233290824407
0.15664554078930307   -3.6731276864099476
0.15830403228039258   -3.792031666833056
0.1599589097050827   -3.9136750903661786
0.16161031871935203   -4.038100530183771
0.163258280958238   -4.165346629861608
0.1649029449953887   -4.295457071195422
0.1665442744157346   -4.428468744077597
0.16818239345135882   -4.564425050177196
0.1698174343461745   -4.703370801468665
0.1714493888989402   -4.8453447476448686
0.1730783612710228   -4.9903911554066225
0.1747044002574353   -5.138552204296551
0.17632755158739416   -5.2898701853853956
0.17794794022899582   -5.444391572267049
0.17956557232036158   -5.602157791151947
0.18118049616358214   -5.763212428419431
0.1827927921425552   -5.927601075233127
0.184402526610417   -6.095368939168653
0.18600970645207182   -6.2665589074476875
0.18761445970041818   -6.441220511709822
0.18921678228888086   -6.619395847291187
0.1908167296658604   -6.801132054326896
0.19241431124264533   -6.986472956016731
0.19400967399267707   -7.175471010382677
0.19560278413802343   -7.3681685860677195
0.19719369086347083   -7.56461315772263

==> TFq1.dat <==
0.10215197270230235   0.15414618496615992
0.13056388572321054   0.1468080667803626
0.14586127863631057   0.1412131089175988
0.15463773180944057   0.1370966969612026
0.1596580972983451   0.13422019078249348
0.1623664411362765   0.13238080336020877
0.16360066173187585   0.13140899228641229
0.16387736537983913   0.13116349509020836
0.16353124356969717   0.13152468446860657
0.16278348414463079   0.13239198228092633
0.16178360910871428   0.13367992289786093
0.1606355742462893   0.13531407122450365
0.15941049687098505   0.13723091759842931
0.15815818526939585   0.13937483809925602
0.1569136698165507   0.14169655771874548
0.15570072764477383   0.14415304693285674
0.15453638311239642   0.14670494539837944
0.15343146928284385   0.14931749764080107
0.15239317900369914   0.15195894231602278
0.15142612327540295   0.15459978096278154
0.15053237648128734   0.15721343844963898
0.14971279441821142   0.15977483366388928
0.1489670439771113   0.16226068544384373
0.14829434075276826   0.16464846591569723
0.1476928341738914   0.1669178154817929
0.14716077115858553   0.1690483017135439
0.14669605777980102   0.17102047258845332
0.14629617373089832   0.1728163224302018
0.14595899723068972   0.17441700953852152
0.14568188773330526   0.17580543025674777
0.14546258272162332   0.17696389944363156
0.14529868456705133   0.17787539670253183
0.14518787577986647   0.17852309486463253
0.14512792195905605   0.17889016042288436
0.14511668675862519   0.178959858416249
0.14515196813369216   0.17871592319868762
0.14523194214680563   0.17814128596322368
0.14535452276842942   0.17721983442902964
0.14551801909828627   0.17593435560475634
0.14572059657190134   0.17426851300460733
0.14596060009274053   0.17220543601676694
0.1462364879375577   0.16972793756723079
0.14654665102039743   0.1668193963709268
0.1468898292564941   0.1634617010100793
0.1472645250541658   0.15963810372325707
0.14766947052407214   0.15533083287297067
0.14810341215771072   0.15052219414612183
0.14856524100318977   0.1451937745692484
0.14905376220816605   0.13932780293635647
0.14956801256492375   0.1329052854520537
0.15010694501805522   0.12590771280314442
0.15066947695647992   0.11831702338711737
0.15125485829817145   0.1101130242856053
0.1518621374660534   0.10127671628383668
0.15249051539870967   0.09178832559332616
0.15313923815456615   0.08162761741623595
0.1538074160789809   0.07077563340594763
0.15449454337577948   0.05920969171601121
0.1551996833014964   0.04691222330060238
0.15592243473894446   0.03385923170358984
0.1566620090143518   0.020031067155506493
0.15741785722923898   0.005406024458385445
0.15818940274576548   -0.010037688573191914
0.15897610800324682   -0.026322355228885052
0.15977748444725784   -0.04347040415264506
0.16059303335720088   -0.061504796622828005
0.16142222506948184   -0.08044771842778971
0.16226467730335029   -0.10032292649096829
0.1631199045181478   -0.12115367947656677
0.16398750077111662   -0.14296394085763103
0.1648670640100793   -0.16577732629095757
0.16575818968122913   -0.18961850547620715
0.1666605968259584   -0.21451277726825202
0.16757384867979583   -0.24048424533317728
0.16849768056590642   -0.26755910326145405
0.16943168131704206   -0.29576161648505794
0.17037562595003494   -0.32511907879258145
0.1713291242401047   -0.355655864463967
0.17229194923877092   -0.38739954930611975
0.17326381053150694   -0.4203767129978758
0.17424445723591372   -0.45461451572023304
0.17523364046893541   -0.49014048269944005
0.1762310710256358   -0.5269813147945986
0.1772366070704571   -0.5651668896051767
0.17824984875479022   -0.6047217897990766
0.17927071199379896   -0.6456772558403935
0.180298979633011   -0.6880622391304204
0.1813343628490394   -0.7319037997772132
0.18237676929607874   -0.7772335560224496

==> TFq135860.dat <==
0.10586262591629494   0.28506204498622206
0.1156474739059849   0.27876705374416777
0.12254803822465964   0.2734163247548157
0.12751784314521739   0.268902967928202
0.1311391161586943   0.2651255915143516
0.13379154108610092   0.26199204738336035
0.13573489619543358   0.2594195511211425
0.137154006143299   0.2573330885291384
0.13818195669464364   0.25566600316010946
0.1389170401446268   0.25435862725782604
0.13943329116476866   0.25335669469774447
0.13978663009755263   0.25261156216444436
0.1400199467831074   0.2520788542240795
0.14016618682869972   0.25171839538052115
0.14025118424319113   0.2514928425439001
0.14029466419477268   0.2513684902039066
0.14031255684880845   0.2513132524052794
0.1403166309362919   0.2512986096660848
0.14031693602394318   0.25129619899537464
0.14032094415949978   0.2512802422898892
0.1403339910661029   0.25122724892573595
0.14036117734183154   0.2511129847113469
0.14040576708303343   0.2509157080156327
0.14047023770987568   0.2506146787915502
0.14055700820208006   0.2501884745413622
0.1406672908618645   0.24961782261630686
0.1408019931096155   0.2488839898854099
0.14096196164134536   0.24796777833708533
0.14114755428690529   0.2468510552991897
0.14135890118128924   0.2455160488523492
0.14159604668852824   0.24394502855341704
0.14185876740745754   0.2421209001230517
0.14214700975086797   0.2400256482777365
0.14246012541121242   0.23764354158991485
0.14279801440284937   0.23495634816144187
0.14315995338782733   0.23194824663517727
0.14354573433259205   0.228601134569994
0.14395448487664622   0.2248998518603001
0.14438590579917765   0.2208263594562909
0.14483943736921492   0.2163637336811854
0.1453141984947097   0.21149685641866198
0.14581003490054267   0.20620650428429596
0.14632602303568018   0.20047771336300002
0.14686187838412348   0.19429150428301978
0.1474169536983528   0.1876313563812249
0.14799067161519433   0.18048002538540586
0.14858238432391813   0.1728208458772267
0.14919171078722893   0.16463518032766597
0.149818138038474   0.15590516221708323
0.1504611013967481   0.1466134724306189
0.15112018800915464   0.1367411942718928
0.15179476691505878   0.12627159077071493
0.1524845442784513   0.1151847493511323
0.15318907055784098   0.10346193355798534
0.15390771966584632   0.09108624320724383
0.15464023347615644   0.07803696616937059
0.15538626514913756   0.06429455988035786
0.15614531090502196   0.04984043790424048
0.15691693500161238   0.03465579555176908
0.15770088430175563   0.018719451609566302
0.15849684091754868   0.00201094346747111
0.1593042549123158   -0.015487648168247943
0.1601230508982694   -0.03379973697465133
0.16095265357725713   -0.05294305299421076
0.1617930115148688   -0.07294177101786431
0.16264360677240383   -0.09381396363584939
0.16350419372020306   -0.11558181617484777
0.16437459340596744   -0.1382681388383985
0.16525448511584986   -0.16189439283362891
0.1661435952262356   -0.1864821107943103
0.16704160465707704   -0.21205275202115617
0.16794840225272156   -0.23863085507256296
0.1688636670878215   -0.26623775627172325
0.16978724399918402   -0.29489774769418
0.17071874961623298   -0.32463125064980314
0.17165810130842063   -0.35546413550549455
0.17260511681121288   -0.38742044499207345
0.17355955210843982   -0.420523465180775
0.1745211544960753   -0.45479573235378895
0.1754898627297883   -0.4902646879867711
0.1764653413196224   -0.5269517809288671
0.17744755129890508   -0.5648845311750847
0.17843630197561727   -0.604087746543477
0.17943137028962497   -0.6445856799886047
0.1804326531549348   -0.6864051111592486
0.18143991746812344   -0.7295701148421115
0.18245308716100872   -0.7741082775216862

==> TFq135860negk.dat <==
0.1011086708779527   -1.0928063780461847
0.10292380262300145   -1.1433649498108807
0.10472962877738967   -1.1954724972128143
0.10652649519900788   -1.2491567930064378
0.10831473127748328   -1.3044460372597324
0.11009456258572481   -1.3613672495625508
0.11186630484475042   -1.419949529565093
0.1136301946349754   -1.4802210490267909
0.11538648662074129   -1.542210951363823
0.11713540574983608   -1.6059484026657902
0.11887718515448621   -1.6714629165412485
0.1206120331063844   -1.7387842733651095
0.12234018817696478   -1.807943345995496
0.12406181739078914   -1.8789699361136971
0.1257771280139608   -1.9518952538622563
0.12748628986735108   -2.026750096970907
0.12918947856609608   -2.10356590555071
0.13088687830289844   -2.182374541034756
0.1325786424359233   -2.2632081397130346
0.13426492670596193   -2.3460986966294426
0.13594587982841796   -2.4310789542892866
0.1376216393231622   -2.5181814805365565
0.13929237591593582   -2.607440599891493
0.1409581859402673   -2.698888482343117
0.1426192011061302   -2.792558880262031
0.14427559330031442   -2.88848751703216
0.14592740258804557   -2.986706279781771
0.14757481753978388   -3.0872519911554352
0.14921792937221381   -3.1901588941611836
0.15085682544434031   -3.2954617334302747
0.1524916294497591   -3.403196508887137
0.1541224160240319   -3.513398101848884
0.1557493261823117   -3.6261042330397735
0.1573724360772438   -3.741350493055467
0.15899180917754727   -3.85917271361353
0.16060758571124684   -3.9796096724822907
0.16221980843370465   -4.102696934708634
0.16382855909654567   -4.228472088644641
0.16543394454152313   -4.356973865971442
0.1670360631717818   -4.488241475711505
0.1686348703607066   -4.622307779627936
0.17023060909720805   -4.759219100985933
0.1718232418423708   -4.8990095811358705
0.17341285238263449   -5.041719077320208
0.17499949376606516   -5.187386517917209
0.17658327145800243   -5.336053355753905
0.17816423986516083   -5.4877594814680775
0.17974246223590531   -5.64254534619548
0.18131795044988408   -5.80044923441062
0.18289079882279588   -5.961513800341056
0.1844610584197384   -6.12578011310189
0.18602880217731715   -6.293290474198101
0.1875940643265895   -6.464085756506127
0.189156872864621   -6.6382067767001125
0.19071730944327503   -6.815697441718875
0.19227541588494876   -6.996600006122981
0.1938312347337421   -7.18095713180482
0.19538481531515225   -7.368812068246505
0.19693621834117156   -7.560209181643898

==> TFq1negk.dat <==
0.10037318858821279   -1.0732218244290894
0.10220082677711158   -1.1231468798090438
0.10401936912944705   -1.1746377253628901
0.1058291102456191   -1.227722470424467
0.10763035352127208   -1.2824300969882314
0.1094233652172969   -1.3387889671217812
0.11120840935067136   -1.3968287526365144
0.11298574488043638   -1.4565788707126424
0.114755593333378   -1.518068902690041
0.11651818293649692   -1.5813290758696512
0.11827374408384851   -1.6463900005034486
0.12002251230478715   -1.7132831902885377
0.12176464104004205   -1.7820386504841483
0.12350034856457612   -1.8526884095327054
0.12522981435868064   -1.9252642131353082
0.1269532195115693   -1.9997981013154151
0.128670752836777   -2.076322889492734
0.13038251640820298   -2.1548697860369512
0.13208874624644024   -2.235473848986373
0.13378955226921788   -2.3181672438018883
0.13548508698671127   -2.402983745330392
0.137175512906339   -2.4899578617114684
0.1388609307975107   -2.57912304484198
0.1405414835306006   -2.6705139731616367
0.1422173109378581   -2.764165995522634
0.14388852493999077   -2.8601139200592796
0.14555524888359128   -2.9583935329400317
0.14721759329947634   -3.059040357697019
0.14887565808937084   -3.1620902263123556
0.1505295591858392   -3.267579742310487
0.1521794063625713   -3.3755459129891165
0.1538252868276205   -3.486025260626312
0.15546730021428   -3.5990553401075593
0.15710554822575512   -3.714673835142248
0.1587400942960758   -3.8329177684360722
0.16037104045470157   -3.9538258489595024
0.1619984960669311   -4.077437523142966
0.16362249160724487   -4.203789503249076
0.16524313506005073   -4.332922059689501
0.1668605207743168   -4.464875271254636
0.1684746729638739   -4.599686665993771
0.17008571351282212   -4.7373983105505095
0.17169368358416276   -4.878049316575081
0.17329866386643453   -5.0216806607866715
0.17490070697145965   -5.168332662424014
0.17649989505556668   -5.318047255032311
0.17809626434504516   -5.4708647024018315
0.179689910757647   -5.626828406627994
0.18128085676917988   -5.785978599497839
0.18286916504668813   -5.948357917478903
0.18445490601149622   -6.114009732297538
0.1860381178706629   -6.282976059555021
0.18761888575098942   -6.455301815535998
0.18919720242165683   -6.6310275133208805
0.1907731514663889   -6.810198554326324
0.1923467709842373   -6.99285858803469
0.19391813934685545   -7.179053622711066
0.19548727651288977   -7.368827130936836
0.19705421353009356   -7.562223046623779

==> TFq2886.dat <==
0.10107659998363351   0.7842549206966957
0.10341086204210687   0.7746857929666566
0.10558643480778038   0.7652045153534575
0.10762249363866881   0.7557952272332195
0.10953526707668963   0.7464423517347045
0.11133894485858209   0.737129678695013
0.11304590408000895   0.7278407017391676
0.11466644606650896   0.7185606454045602
0.1162102360814129   0.7092724576232888
0.11768508954511114   0.6999616166521394
0.11909852501192267   0.6906115026071161
0.12045681554750085   0.681207010714871
0.12176555409635215   0.6717331558085171
0.12302977678620876   0.6621748032638174
0.12425404599664758   0.6525166489250073
0.12544223674941968   0.6427445403365215
0.12659804931873928   0.6328433112009348
0.12772458179824298   0.6227990228417679
0.12882485098630003   0.612596783618799
0.12990123045517948   0.6022234082795588
0.13095638170907764   0.5916633556770466
0.13199210777386894   0.5809041123684991
0.13301047147967618   0.5699311769256676
0.13401328635901308   0.5587301439742995
0.13500194333161683   0.5472883483309484
0.13597797240414866   0.535591737228368
0.1369426391248145   0.5236264587264665
0.13789705368923322   0.5113799162720677
0.13884245126517533   0.49883719587450637
0.13977969284588002   0.48598569443368833
0.14070962635231088   0.4728123184194892
0.1416331489622057   0.4593028709592687
0.14255094453830727   0.44544474165025494
0.14346366884007186   0.43122439807289875
0.14437201778408543   0.4166276496947193
0.14527647125583124   0.4016422341250372
0.14617757517055668   0.38625414436081973
0.14707582159162536   0.3704501478411167
0.14797159378073005   0.3542167695089636
0.148865284514199   0.33754091737657604
0.14975727742265083   0.32040882948931015
0.15064796046917453   0.30280627641009383
0.15153752370282889   0.28472090244118314
0.1524262665169327   0.26613904184823556
0.15331453082956492   0.24704572864087515
0.1542023761823148   0.22742949866055032
0.15509016436911433   0.20727478552290696
0.15597807405003497   0.18656794155991066
0.156866226071667   0.16529560708765068
0.15775474553580493   0.14344474347996106
0.15864390006523307   0.12099919971772959
0.159533720126285   0.09794662776611143
0.16042432777359453   0.07427302137012776
0.1613159587692825   0.04996214799653011
0.16220854922227254   0.025002299293664314
0.16310227836911675   -0.0006222069466359257
0.1639972130629168   -0.026925430033398683
0.1648934191342659   -0.05392212243347273
0.165790927982227   -0.08162588276694469
0.16668992936435786   -0.11005366332928249
0.16759036991691795   -0.13921864966318778
0.16849232309347423   -0.16913583620114364
0.16939578069337377   -0.1998190261724002
0.17030086683190077   -0.23128518884522636
0.17120755247913938   -0.2635483138035889
0.17211587336862766   -0.29662328923574527
0.17302590826388017   -0.33052697573472334
0.17393764435305986   -0.3652735123020314
0.17485111636432876   -0.4008793170653808
0.1757662753502527   -0.4373578794527217
0.1766831976424758   -0.47472676359712274
0.1776019100653097   -0.5130019573526561
0.17852238210411203   -0.5521985431351628
0.17944458984768005   -0.592331713024571
0.18036858637685488   -0.6334186576605025
0.18129437745234867   -0.6754759227109993
0.1822219341969395   -0.7185185869922541
0.18315128995175262   -0.7625644780615274

==> TFq2886negk.dat <==
0.10026053245285452   -1.0693483706918239
0.1020571780172869   -1.1204231370274422
0.10384218812370155   -1.1729177703963782
0.10561598362988364   -1.2268544942163553
0.10737900132208465   -1.2822562662219443
0.10913158990605692   -1.3391454983995685
0.11087416878009712   -1.3975461859859988
0.11260703983499025   -1.457480791478967
0.11433060910138798   -1.518975180609364
0.11604513011199871   -1.5820516413118497
0.11775093414367631   -1.6467353929472268
0.11944829689531915   -1.71305056744133
0.12113751193594609   -1.7810230073771116
0.12281883032042828   -1.8506772388310597
0.12449250884232087   -1.9220391660957727
0.1261587859743585   -1.9951345088370398
0.12781789394082899   -2.0699891785595987
0.12947007494533433   -2.146630201492042
0.1311155063735509   -2.2250832344135327
0.13275440504985583   -2.305375504802324
0.13438693943370325   -2.387533419188099
0.136013367716049   -2.471586076151306
0.13763380035962514   -2.5575595121351986
0.139248462221039   -2.6454828315422056
0.1408574566562438   -2.7353824396909983
0.1424609868774429   -2.8272879373503077
0.1440591921389826   -2.921227408153661
0.14565222266729635   -3.0172299653806096
0.14724021408946836   -3.115324351028032
0.14882330361450616   -3.215539909895969
0.15040162267742588   -3.317906199623503
0.15197531075898066   -3.4224534829327378
0.15354448377389554   -3.5292114478399137
0.15510922213295766   -3.638209115524037
0.15666969342235929   -3.7494788794804865
0.15822598174696373   -3.8630505558784027
0.15977819126416581   -3.978954988269524
0.16132643946986033   -4.097223947201904
0.16287079837377166   -4.21788786692099
0.16441138313326892   -4.340979130408312
0.1659483089385833   -4.4665307046874885
0.16748160176864144   -4.594571783548598
0.1690113863230143   -4.725136389153561
0.1705377296051492   -4.858256346332187
0.172060747422336   -4.993966346648845
0.17358047680758326   -5.1322969019148035
0.17509702511733932   -5.273283416497499
0.1766104334060317   -5.4169571071769305
0.17812081472015903   -5.563354236799587
0.17962820118595135   -5.712506692109115
0.18113267487573811   -5.86444944746065
0.18263428443201843   -6.019215885120384
0.18413309821268364   -6.176841022666208
0.18562921397755233   -6.337361526407098
0.18712263741805868   -6.500809576373335
0.18861345698955495   -6.667222140097617
0.19010171865671083   -6.836634073787478
0.19158749068187764   -7.0090821484948735
0.19307080152843856   -7.184600496529962
0.19455168163203798   -7.36322415146743
0.196030273005182   -7.544995330445237

==> TMq0.dat <==
0.23633745067825673   0.13771229161028178
0.2259366275772739   0.16397191318966942
0.21685324001300116   0.19064520943007127
0.208879595414586   0.2177771951916818
0.20184951232960957   0.24541305295788166
0.1956280961981255   0.2735982132494456
0.190105164102334   0.3023784318590385
0.18519011059427015   0.3318003633434997
0.18080687939173165   0.3619106066416878
0.17689170186333053   0.3927562960384829
0.17339125037150105   0.42438598340242384
0.17025931865068747   0.45684786056201854
0.1674567429263996   0.49019129153559277
0.1649495441965509   0.5244660074934746
0.1627085330006842   0.559723064174103
0.1607080509036507   0.5960135890038976
0.15892584700968918   0.6333901775395606
0.1573419702216604   0.6719053008872808
0.15593941616667129   0.7116135672872296
0.15470266751986733   0.7525696089494139
0.15361808730839124   0.7948292848617008
0.15267347092549446   0.8384491933076975
0.15185788244116522   0.8834870741933495
0.15116162154971843   0.9300018852104016
0.15057571125834407   0.9780528852146008
0.15009244596304955   1.0277015663646096
0.1497044125119694   1.0790092706714742
0.14940508102156838   1.1320388100622232
0.14918860130832953   1.1868546386153007
0.14904948355038639   1.2435215595763947
0.1489826932485637   1.302105531971978
0.14898386980640335   1.3626746416900868
0.1490487877413915   1.4252972225373617
0.14917353378258258   1.490042467807604
0.14935471584404025   1.5569820239201249
0.14958895541754372   1.6261872400124073
0.14987332653202035   1.6977317102959488
0.15020513920855358   1.7716904667755637
0.15058158497434498   1.8481378952099075
0.151000461826697   1.9271519991885637
0.15145949017044658   2.008810465969277
0.151956610939937   2.0931928442726853
0.15248992637575293   2.1803799733867146
0.1530575392777155   2.2704529051365423
0.15365788512801154   2.3634957265526695
0.15428933963555616   2.4595925463482504
0.15495044461536334   2.558829057220073
0.15563977026706155   2.6612917763701214
0.15635609552235383   2.767069566324557
0.15709816593041004   2.876251695226932
0.15786490422287527   2.988929542872143
0.15865508197750391   3.105193940142639
0.15946781618187572   3.225139444333937
0.1603021441336373   3.348860833785433
0.1611570672494219   3.476453045807964
0.16203179152104058   3.608013942595449
0.16292557650033376   3.7436430817585284
0.16383753100322682   3.8834388790935144
0.16476702349004013   4.027503822354905
0.16571336869741837   4.175940286314066
0.166675843869333   4.32885144380048
0.16765394308492915   4.486344021645963
0.1686469805762439   4.648523263122874
0.16965444592653808   4.8154975809496054
0.1706758116259905   4.987376312938301
0.17171055367421878   5.164269648427436
0.17275819307598078   5.346289645278976
0.173818314151864   5.533550197856532
0.17489041828257196   5.726164697763318
0.1759741598967224   5.924250554729733
0.17706910329128284   6.127924138360332
0.1781748718488006   6.337304056685306
0.17929111763217515   6.5525107062242665
0.18041745288215474   6.773664601769631
0.1815536011361853   7.000889281081874
0.18269918400328083   7.2343073746859865
0.1838539607035725   7.474045863314292
0.18501764970143378   7.7202316006898055
0.18618989720271112   7.972990843953751
0.1873705223665588   8.232455022776076
0.18855924460582185   8.498754325980968
0.18975575508429027   8.772019256438547
0.19095986011584784   9.052384331701864
0.19217142433671305   9.33998697820062
0.19339007896305266   9.634959030320005
0.19461566003569306   9.937439229698478

==> TMq0625.dat <==
0.1000378786079638   0.010698801209372439
0.19679329376734106   0.023629457064784077
0.22552644167883362   0.03856820681507884
0.23457807280442874   0.05500174287015241
0.23526731079502824   0.07261098124890843
0.23207188524794026   0.09118620382511287
0.2270764958042168   0.11058734954059651
0.22132973628152144   0.13072030240551447
0.21538487663216702   0.15152407589695807
0.20953347308179437   0.17295951960522693
0.20393003554119787   0.19500487846893214
0.19865057870719183   0.21765073611374305
0.19372565879634632   0.2408963239484518
0.18916280040773634   0.2647490401771197
0.18495387837185578   0.2892212929222758
0.18108359595088086   0.31433001559182516
0.17753344853066513   0.34009648733194475
0.1742830069328213   0.3665446311995711
0.17131132384792142   0.39370064474504646
0.1685987418110717   0.4215936043197358
0.16612600844412234   0.45025405402194946
0.16387537150163722   0.47971423583626016
0.161830260645812   0.5100080928812777
0.1599754487420233   0.5411709084096687
0.15829692092449843   0.5732391574988924
0.15678184175256069   0.6062506767509585
0.1554183906207875   0.6402442143080445
0.15419586301807298   0.6752598464608248
0.15310432956147133   0.7113384525170803
0.15213495582812403   0.748522337248181
0.151279252488386   0.7868540233127805
0.15052979338589778   0.8263777701725852
0.14987978513410957   0.8671388596230206
0.14932257693335774   0.9091824947751379
0.14885249444389187   0.9525558928039882
0.1484641527549424   0.9973069131965966
0.14815252549666116   1.0434839123970303
0.147913083763356   1.0911367878253382
0.14774152093641882   1.140315793606498
0.14763399413659353   1.191072642082931
0.14758693101017395   1.2434599742506478
0.14759691571127292   1.297530910777836
0.14766087830662006   1.3533399383943598
0.1477758165969738   1.410941892836798
0.1479390635777549   1.470393049948557
0.1481481824336329   1.5317508781683637
0.1484007950080707   1.5950732796798137
0.14869467555305851   1.6604191126564911
0.149027869552935   1.7278489088545128
0.14939843777977252   1.7974233946678855
0.149804483781153   1.8692039580972506
0.15024450339839687   1.9432544686672002
0.15071671719645643   2.019637612578382
0.15121983173363174   2.0984194020012144
0.1517523350424722   2.179664814992953
0.15231307660446217   2.263441797576069
0.15290062743689417   2.3498167570296573
0.15351395282673813   2.438859429556915
0.15415187409193734   2.530638937386506
0.15481344373013176   2.6252267193485626
0.15549763256252222   2.722694199244713
0.15620342832064277   2.8231132366293186
0.15693013622781488   2.9265594822885372
0.15767682550532194   3.0331064086686386
0.1584427064201755   3.1428298804780552
0.15922709821991435   3.2558075298362037
0.1600291985694031   3.3721159955153968
0.16084834638374612   3.49183408874164
0.16168398309525406   3.6150425612805304
0.16253544406927925   3.7418217415896007
0.16340223706658638   3.8722542106584594
0.16428361941672695   4.006420740970913
0.1651792645787067   4.144407472511286
0.1660885334496381   4.286297694826004
0.16701107045588634   4.432178657069664
0.16794635019174103   4.582136588591763
0.16889393148917586   4.736259339041685
0.1698533893592674   4.894635664143376
0.17082442823273916   5.057357082138884
0.1718065863460026   5.2245132144452695
0.17279946067493226   5.3961959240271655
0.17380278590796303   5.572499237144526
0.17481622825373394   5.753517250654349
0.1758394472754191   5.939345347010373
0.17687202930024964   6.130077201612077
0.17791386522985433   6.325813610051435
0.17896456816241668   6.526650652541985
0.18002392727345243   6.732688970259999
0.18109159148519957   6.944026946021277
0.182167395111332   7.160767729317296
0.1832510866321605   7.38301344224859
0.1843423710812832   7.610866253960902
0.18544110042593698   7.844431867854974
0.18654707728055092   8.083816644277126
0.18766004004006176   8.329125374995465
0.18877982169898405   8.580466655002521
0.18990620510072595   8.837948325295327
0.19103909413780082   9.101682514117787
0.19217813990756516   9.371774990635192
0.1933233296180086   9.648341952689885
0.19447444310319928   9.931494780580215

==> TMq0625negk.dat <==
0.10135956064449772   1.6622160434325235
0.10319411019287275   1.7650094903733453
0.10501986496283702   1.8718498323904007
0.10683721616041104   1.9828300800261929
0.10864636563910378   2.0980425773462135
0.11044756818089789   2.2175813008593654
0.11224107197484298   2.3415407550832215
0.11402712390265231   2.4700167092411607
0.11580594822786924   2.603105663921003
0.11757775944502347   2.740904947767903
0.11934276850232868   2.8835128632592166
0.1211011705672469   3.031028592074701
0.12285317765028543   3.183552400663058
0.12459894193471151   3.341184806134029
0.1263386482480162   3.5040276265224635
0.12807249598201798   3.6721841611444765
0.12980058756066806   3.845756824288594
0.13152317245096695   4.024852074775875
0.13324028906401147   4.209572824258342
0.13495217045695987   4.400027063847897
0.13665891444279377   4.596321451868095
0.13836065817815266   4.79856363673025
0.14005756267952943   5.00686345907305
0.14174972363411423   5.221329947099008
0.1434372995876431   5.4420749254904015
0.14512032894033114   5.669207736886735
0.1467990059708193   5.902843149145692
0.14847340051553437   6.14309337550296
0.1501436482430617   6.390073585239378
0.15180978704309755   6.643897628268095
0.15347199784284254   6.904682766119406
0.15513032115285566   7.172545360460782
0.15678486364191865   7.447603405855798
0.15843570975461516   7.729975344646762
0.16008296400390276   8.019781604173117
0.16172668389829828   8.317141503325113
0.16336698643112366   8.622178150137943
0.16500391451738883   8.935012227817642
0.16663755039113734   9.255767272141863
0.1682679814980787   9.584567895461353
0.16989526694562104   9.921538671012941
0.1715195104072128   10.266806711077955
0.17314075196359305   10.620497900006628
0.1747590340956473   10.98273854580915
0.17637444999870802   11.353658979475934
0.1779870661700689   11.733388630075982
0.17959690044299997   12.122055723447117
0.18120406791518556   12.519794599355949
0.18280857434773484   12.926734615715159
0.18441053471902416   13.343011936969248
0.1860099223842412   13.768756409044682
0.18760686386338427   14.204106667731244
0.18920137766706832   14.64919700765609
0.19079350052204033   15.10416294701178
0.19238331735594033   15.569144344567894
0.19397081974755856   16.044276384531074
0.1955561132582946   16.52970214041755
0.1971392002325362   17.0255590085037

==> TMq0negk.dat <==
0.10099109930486351   1.6352195131258147
0.10283194290433781   1.73746444386682
0.10466414522271078   1.8437719728608553
0.10648794555904392   1.954234980120446
0.10830364790888743   2.0689483889585087
0.11011148551435347   2.1880068969168947
0.11191170765066938   2.311506846815929
0.11370456098495277   2.439545455020097
0.11549024057479791   2.5722201515869276
0.11726895181990188   2.7096296353552036
0.11904094168038176   2.851874421962959
0.12080638279571054   2.9990544883799473
0.12256543715407885   3.1512710906835357
0.12431831973555262   3.3086272203402247
0.12606519226612573   3.4712259857299825
0.12780623782638043   3.639171954815981
0.12954158159187154   3.8125695639481796
0.13127141688210336   3.991525646110803
0.1329958785185065   4.176147058223873
0.1347150980425901   4.366541034138704
0.13642922461696616   4.56281691475533
0.1381383829127673   4.765084059284737
0.1398427043013033   4.973453189094295
0.14154235013214872   5.188036847593424
0.14323737827101005   5.40894570528567
0.1449279206376232   5.636293522841652
0.14661411490850157   5.870195294633036
0.14829606016259317   6.110765951554775
0.14997386301082677   6.358121778299257
0.1516475852939751   6.6123782980834855
0.15331741113802036   6.873656311755115
0.15498335452505438   7.142071979742872
0.15664554078930307   7.417746202618046
0.15830403228039258   7.700798608990955
0.1599589097050827   7.9913504581232075
0.16161031871935203   8.2895267334145
0.163258280958238   8.595448516133878
0.1649029449953887   8.909242824520389
0.1665442744157346   9.231030383351326
0.16818239345135882   9.560939435592712
0.1698174343461745   9.899099308917869
0.1714493888989402   10.245634946501724
0.1730783612710228   10.600676759281452
0.1747044002574353   10.964353706436361
0.17632755158739416   11.33679569995027
0.17794794022899582   11.718137321037883
0.17956557232036158   12.108508710095062
0.18118049616358214   12.508042487973162
0.1827927921425552   12.91687430662901
0.184402526610417   13.335140296392632
0.18600970645207182   13.762973797481418
0.18761445970041818   14.200516002363816
0.18921678228888086   14.647902677139431
0.1908167296658604   15.105272295797471
0.19241431124264533   15.572762675704558
0.19400967399267707   16.050520450216005
0.19560278413802343   16.538682778907184
0.19719369086347083   17.0373924041844

==> TMq1.dat <==
0.10215197270230235   0.1753955452787651
0.13056388572321054   0.18841387577486793
0.14586127863631057   0.20279108580216734
0.15463773180944057   0.2183416739279531
0.1596580972983451   0.2349373555725674
0.1623664411362765   0.2524860770047515
0.16360066173187585   0.2709212716381452
0.16387736537983913   0.29019466193393856
0.16353124356969717   0.3102734299592171
0.16278348414463079   0.3311359796163296
0.16178360910871428   0.352769720051437
0.1606355742462893   0.3751701567341383
0.15941049687098505   0.3983383188301648
0.15815818526939585   0.4222804471356942
0.1569136698165507   0.4470072339574531
0.15570072764477383   0.4725325562597078
0.15453638311239642   0.4988740967892917
0.15343146928284385   0.5260514715338073
0.15239317900369914   0.554086999164267
0.15142612327540295   0.5830053991615635
0.15053237648128734   0.6128326896066302
0.14971279441821142   0.643596884520942
0.1489670439771113   0.6753273886162866
0.14829434075276826   0.7080555317495414
0.1476928341738914   0.7418131682379743
0.14716077115858553   0.7766340347128704
0.14669605777980102   0.8125529700705767
0.14629617373089832   0.8496055154138259
0.14595899723068972   0.8878290420736148
0.14568188773330526   0.9272610127141692
0.14546258272162332   0.9679407327368571
0.14529868456705133   1.0099080603299637
0.14518787577986647   1.0532039222086347
0.14512792195905605   1.097870119686512
0.14511668675862519   1.1439495302560807
0.14515196813369216   1.1914853733026425
0.14523194214680563   1.2405229324773093
0.14535452276842942   1.291106941305808
0.14551801909828627   1.343284197551422
0.14572059657190134   1.3971016177998854
0.14596060009274053   1.4526072860212247
0.1462364879375577   1.5098502586570464
0.14654665102039743   1.5688798582821952
0.1468898292564941   1.6297475194432736
0.1472645250541658   1.6925041411180493
0.14766947052407214   1.7572021818030235
0.14810341215771072   1.8238947098796525
0.14856524100318977   1.8926360856508815
0.14905376220816605   1.9634807436009378
0.14956801256492375   2.0364850552021485
0.15010694501805522   2.111705376531697
0.15066947695647992   2.189198315963895
0.15125485829817145   2.269023346587543
0.1518621374660534   2.351238881840422
0.15249051539870967   2.4359052241548067
0.15313923815456615   2.5230834795027515
0.1538074160789809   2.6128343577742004
0.15449454337577948   2.705221645179785
0.1551996833014964   2.8003075735257834
0.15592243473894446   2.8981577808432073
0.1566620090143518   2.9988360550879345
0.15741785722923898   3.1024089709509926
0.15818940274576548   3.208943162936916
0.15897610800324682   3.3185062559885976
0.15977748444725784   3.4311673283420614
0.16059303335720088   3.54699549695813
0.16142222506948184   3.6660605483143707
0.16226467730335029   3.7884346157921063
0.1631199045181478   3.914188871441627
0.16398750077111662   4.043396234886329
0.1648670640100793   4.176130729160828
0.16575818968122913   4.312466005304975
0.1666605968259584   4.452479291468437
0.16757384867979583   4.596245416066533
0.16849768056590642   4.743842686862403
0.16943168131704206   4.8953478916709114
0.17037562595003494   5.0508410464870765
0.1713291242401047   5.210400934078107
0.17229194923877092   5.374108759193904
0.17326381053150694   5.542045846144602
0.17424445723591372   5.714294967216822
0.17523364046893541   5.89093938689493
0.1762310710256358   6.0720625563416375
0.1772366070704571   6.257751145984161
0.17824984875479022   6.448087940000932
0.17927071199379896   6.643162166810943
0.180298979633011   6.8430612649452645
0.1813343628490394   7.047871931193435
0.18237676929607874   7.257685945068073
0.18342598845043176   7.472592815483402
0.1844817856786034   7.692682833269212
0.1855440102211189   7.918048333633779
0.18661251173919077   8.148782737946405
0.1876871123600089   8.384979501943864
0.1887676498423076   8.626732937265851
0.1898539440110841   8.874138189004377
0.19094584598659625   9.127291063456118
0.19204326719045348   9.386290866359666
0.19314606486842903   9.651235129111075
0.19425412356367008   9.922223556983656

==> TMq135860.dat <==
0.10586262591629494   0.34657537164486163
0.1156474739059849   0.36124698858863574
0.12254803822465964   0.37697170671196945
0.12751784314521739   0.3936872801464525
0.1311391161586943   0.41134910882691106
0.13379154108610092   0.4299244739173692
0.13573489619543358   0.4493903424347954
0.137154006143299   0.46973231376551444
0.13818195669464364   0.490941709464534
0.1389170401446268   0.513015423619688
0.13943329116476866   0.5359551138738561
0.13978663009755263   0.5597663734671571
0.1400199467831074   0.5844581754212138
0.14016618682869972   0.61004246108373
0.14025118424319113   0.6365340080304858
0.14029466419477268   0.6639494893356535
0.14031255684880845   0.6923083539055868
0.1403166309362919   0.7216309959051042
0.14031693602394318   0.7519407374218363
0.14032094415949978   0.7832619708174453
0.1403339910661029   0.8156194504533342
0.14036117734183154   0.8490414176316362
0.14040576708303343   0.8835557955273158
0.14047023770987568   0.9191917842320808
0.14055700820208006   0.9559811377552484
0.1406672908618645   0.9939550612456973
0.1408019931096155   1.0331462055030836
0.14096196164134536   1.0735887941406095
0.14114755428690529   1.1153175508722746
0.14135890118128924   1.158368072085538
0.14159604668852824   1.2027771635125282
0.14185876740745754   1.2485820772245178
0.14214700975086797   1.2958218034365503
0.14246012541121242   1.3445346453829148
0.14279801440284937   1.394761709714335
0.14315995338782733   1.4465428520076489
0.14354573433259205   1.4999209312999169
0.14395448487664622   1.5549370969201135
0.14438590579917765   1.6116355962910904
0.14483943736921492   1.6700604992091368
0.1453141984947097   1.7302552318390365
0.14581003490054267   1.7922673466824761
0.14632602303568018   1.8561414871436073
0.14686187838412348   1.9219259957096715
0.1474169536983528   1.989668489629805
0.14799067161519433   2.059417385101865
0.14858238432391813   2.131221411792396
0.14919171078722893   2.20513150049747
0.149818138038474   2.2811984936426097
0.1504611013967481   2.359473725795866
0.15112018800915464   2.4400098396452
0.15179476691505878   2.5228590444907164
0.1524845442784513   2.6080762666946224
0.15318907055784098   2.6957160269388027
0.15390771966584632   2.7858322573484
0.15464023347615644   2.8784820037070955
0.15538626514913756   2.973722863321181
0.15614531090502196   3.0716112211157562
0.15691693500161238   3.172204983593869
0.15770088430175563   3.2755639947629174
0.15849684091754868   3.381748474405156
0.1593042549123158   3.490816807143833
0.1601230508982694   3.6028328114194763
0.16095265357725713   3.7178557268965537
0.1617930115148688   3.8359509175152096
0.16264360677240383   3.9571797359692185
0.16350419372020306   4.081606457486609
0.16437459340596744   4.209297253136039
0.16525448511584986   4.340316962896824
0.1661435952262356   4.47473209550731
0.16704160465707704   4.6126086470191145
0.16794840225272156   4.754016192310668
0.1688636670878215   4.8990222751272885
0.16978724399918402   5.0476971695821256
0.17071874961623298   5.200108591326534
0.17165810130842063   5.356328928155988
0.17260511681121288   5.516430285285809
0.17355955210843982   5.680484140502088
0.1745211544960753   5.848562872583198
0.1754898627297883   6.020741767724014
0.1764653413196224   6.1970927302144565
0.17744755129890508   6.377693535334159
0.17843630197561727   6.562619561904424
0.17943137028962497   6.75194638431807
0.1804326531549348   6.945752548919329
0.18143991746812344   7.1441145993338155
0.18245308716100872   7.347113050380196
0.18347199095734892   7.554826490175585
0.18449643020131024   7.767334227651727
0.1855264694583027   7.984721851839235
0.1865617786509219   8.207066949764318
0.1876022728377325   8.434452595830482
0.18864787511346012   8.666963332496394
0.18969846654982445   8.904683535483631
0.19075387478894787   9.147696393416824
0.19181404121024812   9.396088916211957
0.19287881662497575   9.64994588073702
0.19394810433518675   9.909355130976737

==> TMq135860negk.dat <==
0.1011086708779527   1.673729307087177
0.10292380262300145   1.7748305633272918
0.10472962877738967   1.8798281066529394
0.10652649519900788   1.9888085546966996
0.10831473127748328   2.10185929429172
0.11009456258572481   2.219067289866523
0.11186630484475042   2.340521691431191
0.1136301946349754   2.466311636572972
0.11538648662074129   2.5965274025943947
0.11713540574983608   2.7312596508219826
0.11887718515448621   2.870600485746797
0.1206120331063844   3.0146423686483037
0.12234018817696478   3.163479230797719
0.12406181739078914   3.3172047785202947
0.1257771280139608   3.475914386990854
0.12748628986735108   3.6397037051405414
0.12918947856609608   3.8086692501235273
0.13088687830289844   3.9829091160022383
0.1325786424359233   4.16252110748858
0.13426492670596193   4.347604627220785
0.13594587982841796   4.538259395355546
0.1376216393231622   4.734586139140302
0.13929237591593582   4.9366869936731055
0.1409581859402673   5.144663581414081
0.1426192011061302   5.3586192646083495
0.14427559330031442   5.578659117772407
0.14592740258804557   5.8048857217642675
0.14757481753978388   6.037406909518039
0.14921792937221381   6.276328569293711
0.15085682544434031   6.521757165812018
0.1524916294497591   6.7738015766828825
0.1541224160240319   7.032569803771565
0.1557493261823117   7.298172910091688
0.1573724360772438   7.570721025472573
0.15899180917754727   7.8503243172008315
0.16060758571124684   8.137096960918676
0.16221980843370465   8.431150344614965
0.16382855909654567   8.732598139563683
0.16543394454152313   9.04155614402751
0.1670360631717818   9.358140466384098
0.1686348703607066   9.682462792585397
0.17023060909720805   10.014646930818255
0.1718232418423708   10.354806330451705
0.17341285238263449   10.703060323712547
0.17499949376606516   11.059527657632913
0.17658327145800243   11.424330827208367
0.17816423986516083   11.797590465190144
0.17974246223590531   12.17942877901798
0.18131795044988408   12.569966066849757
0.18289079882279588   12.96932790373879
0.1844610584197384   13.37763835555761
0.18602880217731715   13.795023888375407
0.1875940643265895   14.221609434074391
0.189156872864621   14.65752052778298
0.19071730944327503   15.102886748250334
0.19227541588494876   15.557836242080912
0.1938312347337421   16.022498012855053
0.19538481531515225   16.49700252767498
0.19693621834117156   16.98148180016348

==> TMq1negk.dat <==
0.10037318858821279   1.6194302601322692
0.10220082677711158   1.7194486912751263
0.10401936912944705   1.8233938847519575
0.1058291102456191   1.9313543904042458
0.10763035352127208   2.043419744724693
0.1094233652172969   2.1596804913179413
0.11120840935067136   2.280227518956194
0.11298574488043638   2.405153206563621
0.114755593333378   2.5345501487903452
0.11651818293649692   2.6685119398414785
0.11827374408384851   2.8071334456949653
0.12002251230478715   2.950510432930631
0.12176464104004205   3.098738488124018
0.12350034856457612   3.251915102625575
0.12522981435868064   3.410138075826065
0.1269532195115693   3.573506359870794
0.128670752836777   3.7421200303872535
0.13038251640820298   3.916078258594642
0.13208874624644024   4.095484003032239
0.13378955226921788   4.2804386665623175
0.13548508698671127   4.471045422401548
0.137175512906339   4.667408788682426
0.1388609307975107   4.869632498704159
0.1405414835306006   5.077822686174514
0.1422173109378581   5.292086071836213
0.14388852493999077   5.512529721990581
0.14555524888359128   5.739261961636557
0.14721759329947634   5.972391816272105
0.14887565808937084   6.2120288549434814
0.1505295591858392   6.458284120339063
0.1521794063625713   6.711269384085793
0.1538252868276205   6.971096885326431
0.15546730021428   7.237879784639406
0.15710554822575512   7.51173283870076
0.1587400942960758   7.7927700011822765
0.16037104045470157   8.081107688349102
0.1619984960669311   8.376863576854024
0.16362249160724487   8.680153321594037
0.16524313506005073   8.991096403451946
0.1668605207743168   9.309812938149697
0.1684746729638739   9.63642095275621
0.17008571351282212   9.971043568455743
0.17169368358416276   10.313801342181515
0.17329866386643453   10.66481765697138
0.17490070697145965   11.02421543440629
0.17649989505556668   11.392119960039421
0.17809626434504516   11.7686552567119
0.179689910757647   12.153949240043843
0.18128085676917988   12.548127131353386
0.18286916504668813   12.951316950536821
0.18445490601149622   13.363648254613146
0.1860381178706629   13.785249781100092
0.18761888575098942   14.216253843958059
0.18919720242165683   14.656788275683276
0.1907731514663889   15.106987275540456
0.1923467709842373   15.56698313136462
0.19391813934685545   16.03691173298287
0.19548727651288977   16.51690602234219
0.19705421353009356   17.007100870909323

==> TMq2886.dat <==
0.10107659998363351   1.185816050229275
0.10341086204210687   1.2120255744681128
0.10558643480778038   1.239285950729985
0.10762249363866881   1.2676081855910142
0.10953526707668963   1.297004067718819
0.11133894485858209   1.3274870081992198
0.11304590408000895   1.3590716340179712
0.11466644606650896   1.3917724678095302
0.1162102360814129   1.4256064477577908
0.11768508954511114   1.4605895536834295
0.11909852501192267   1.4967404376347806
0.12045681554750085   1.534077338648287
0.12176555409635215   1.5726193559981758
0.12302977678620876   1.6123864291287056
0.12425404599664758   1.653399421614082
0.12544223674941968   1.6956791773055706
0.12659804931873928   1.7392479532338854
0.12772458179824298   1.7841277325051816
0.12882485098630003   1.8303421299074853
0.12990123045517948   1.8779136078197387
0.13095638170907764   1.9268679108760427
0.13199210777386894   1.9772280420415913
0.13301047147967618   2.0290200399909577
0.13401328635901308   2.0822699182332762
0.13500194333161683   2.1370029189896274
0.13597797240414866   2.193246498639599
0.1369426391248145   2.251027223956973
0.13789705368923322   2.310372794894166
0.13884245126517533   2.3713120240502343
0.13977969284588002   2.433872871197002
0.14070962635231088   2.4980840751028355
0.1416331489622057   2.563975537056438
0.14255094453830727   2.631577133229232
0.14346366884007186   2.7009187282546288
0.14437201778408543   2.7720315457459206
0.14527647125583124   2.844946558960363
0.14617757517055668   2.9196952693481633
0.14707582159162536   2.9963102672796915
0.14797159378073005   3.074823155125679
0.148865284514199   3.155267082763056
0.14975727742265083   3.2376754883944816
0.15064796046917453   3.3220825292836524
0.15153752370282889   3.4085212680805443
0.1524262665169327   3.4970265740062665
0.15331453082956492   3.5876339663576164
0.1542023761823148   3.6803772053151342
0.15509016436911433   3.775293440618864
0.15597807405003497   3.872418712697311
0.156866226071667   3.9717887290589595
0.15775474553580493   4.073440266701674
0.15864390006523307   4.177411483450227
0.159533720126285   4.283739143214424
0.16042432777359453   4.3924613411597235
0.1613159587692825   4.50361785259002
0.16220854922227254   4.617245553440868
0.16310227836911675   4.7333847765842085
0.1639972130629168   4.852074983785256
0.1648934191342659   4.973355651720223
0.165790927982227   5.097266927110523
0.16668992936435786   5.223851348558311
0.16759036991691795   5.353148254591231
0.16849232309347423   5.485199716065748
0.16939578069337377   5.620046993855011
0.17030086683190077   5.757733315533107
0.17120755247913938   5.898300166160811
0.17211587336862766   6.04179106403492
0.17302590826388017   6.188249825946993
0.17393764435305986   6.33772000843512
0.17485111636432876   6.4902456208791435
0.1757662753502527   6.645870601080087
0.1766831976424758   6.804640307800117
0.1776019100653097   6.966600664351701
0.17852238210411203   7.131796404538601
0.17944458984768005   7.300272956988016
0.18036858637685488   7.472077658561722
0.18129437745234867   7.64725716978687
0.1822219341969395   7.825858388709005
0.18315128995175262   8.007928892654292
0.18408239821156921   8.193516072953765
0.18501530370444425   8.382669176215927
0.18594998921629025   8.575436412889095
0.1868864348633837   8.771866541231532
0.18782462979658326   8.972008602206866
0.1887645554486752   9.175912301615796
0.18970624128287022   9.383628356150403
0.1906496699781321   9.595207193441194
0.1915948300812682   9.810699812023902

==> TMq2886negk.dat <==
0.10026053245285452   1.7324435724579006
0.1020571780172869   1.8307647546290362
0.10384218812370155   1.932673373078861
0.10561598362988364   2.038241751700412
0.10737900132208465   2.1475436631241083
0.10913158990605692   2.2606524219516753
0.11087416878009712   2.377643399191909
0.11260703983499025   2.4985913001227207
0.11433060910138798   2.6235725527019422
0.11604513011199871   2.7526633156155507
0.11775093414367631   2.8859409735446544
0.11944829689531915   3.0234835043708213
0.12113751193594609   3.1653692411112395
0.12281883032042828   3.3116775533080127
0.12449250884232087   3.462488134865911
0.1261587859743585   3.6178814542094813
0.12781789394082899   3.7779387544461436
0.12947007494533433   3.94274217349597
0.1311155063735509   4.1123735040703755
0.13275440504985583   4.286916054417782
0.13438693943370325   4.466452905822509
0.136013367716049   4.651070330097198
0.13763380035962514   4.840851494732178
0.139248462221039   5.035883533956541
0.1408574566562438   5.236251066631276
0.1424609868774429   5.442042322118659
0.1440591921389826   5.653344612800875
0.14565222266729635   5.870246116460425
0.14724021408946836   6.092835720568023
0.14882330361450616   6.321202984680836
0.15040162267742588   6.555438094031026
0.15197531075898066   6.79563233609206
0.15354448377389554   7.041877136179689
0.15510922213295766   7.294263248484448
0.15666969342235929   7.552885389709286
0.15822598174696373   7.81783611568963
0.15977819126416581   8.089209493091913
0.16132643946986033   8.367100848672914
0.16287079837377166   8.651604502268178
0.16441138313326892   8.942817286119952
0.1659483089385833   9.240836791088496
0.16748160176864144   9.545757899587757
0.1690113863230143   9.857680188815825
0.1705377296051492   10.176701520136383
0.172060747422336   10.50292236159196
0.17358047680758326   10.836441496822417
0.17509702511733932   11.177360246391878
0.1766104334060317   11.525778818951753
0.17812081472015903   11.881800864787152
0.17962820118595135   12.245527192949885
0.18113267487573811   12.617061675073936
0.18263428443201843   12.996507363890474
0.18413309821268364   13.383968752714578
0.18562921397755233   13.779553185321696
0.18712263741805868   14.18336339115971
0.18861345698955495   14.595507497344467
0.19010171865671083   15.01609205158896
0.19158749068187764   15.445225328494471
0.19307080152843856   15.883014597680864
0.19455168163203798   16.32956742124621
0.196030273005182   16.784998813636363

==> TinvEq0.dat <==
4.027065122277281   -0.3506818532395123
4.231237990974915   -0.3252411289654152
4.426019856643139   -0.2958935819468927
4.611413691305909   -0.26305713117030255
4.787447036246846   -0.22714528486186597
4.954185860836032   -0.18856591595572011
5.111740181672237   -0.14771683081613612
5.2602463732216025   -0.10498710166934548
5.399856378891003   -0.06075606897461658
5.53076300727156   -0.015388923830449706
5.65317643205568   0.03076138819091673
5.767303701065888   0.07735165822218355
5.873393644031021   0.12405721299650307
5.9716914501288185   0.17056385275709737
6.062459916884754   0.21657302006802212
6.1459591673400125   0.2617985590759877
6.22246361882349   0.30596851312264
6.292242695670726   0.34882375044648073
6.3555833106145725   0.3901224177636736
6.4127468511949495   0.4296271702177564
6.464012651052558   0.46711999382187286
6.509650116867299   0.5023919141740728
6.549926414445675   0.5352451571491843
6.585104335215744   0.5654942321534416
6.6154357815690075   0.5929606145398519
6.641177329617864   0.617480712946365
6.662560487862159   0.6388904880989633
6.679829827461141   0.6570460303309904
6.693212795457995   0.6718052488738133
6.70292496363908   0.6830321087725221
6.709181247595189   0.6906007118087045
6.71218903481355   0.6943932707479028
6.7121360272051405   0.6942897030688292
6.709212568270327   0.690182835416275
6.703602003941798   0.6819708695721438
6.695469870829013   0.6695509391265817
6.684985513861811   0.6528320244066024
6.672301357015323   0.6317198770993441
6.6575618202486515   0.6061235245678622
6.640918278090729   0.5759682271514968
6.622496301684816   0.5411649562466656
6.6024254992185645   0.5016366256884065
6.58082589374979   0.457307311647028
6.55781023551604   0.408101216705904
6.533490638351035   0.3539502061109707
6.507964099381594   0.29477882868312544
6.481329185555402   0.23052121495830205
6.453676221983877   0.16110835034732546
6.425093009865696   0.08647672831163093
6.395657276163132   0.0065568355039356385
6.365446687919776   -0.07871314358649091
6.334530178969923   -0.1694011570268813
6.302981206374419   -0.26555996803337883
6.270857806565076   -0.36726046525959405
6.238219740631424   -0.47456357502904356
6.205126570417825   -0.5875250285563717
6.1716283614018135   -0.7062098817345456
6.13777174511303   -0.8306827917908247
6.103607603683339   -0.9609954610881432

==> TinvEq0625.dat <==
9.996213573449289   0.058939637410411375
5.0814739712738906   -0.010633889552400345
4.434069870281881   -0.0296250366391948
4.262973039401321   -0.03728593441973092
4.2504842539354275   -0.03793973148244311
4.309009680046435   -0.033079345587347056
4.403802324227297   -0.02348383403733783
4.518145716886615   -0.009676201697947322
4.642851511379761   0.007923766811547486
4.772507157410767   0.028951848630604165
4.903642552437943   0.05306591370363207
5.03396469573837   0.07993989559014722
5.161938827376749   0.10926183690456065
5.286451658806708   0.1407212432038381
5.406753341984359   0.17402082248796377
5.522311365361063   0.2088683832163532
5.632741369451128   0.24497714040291851
5.737794048879691   0.28206864966855444
5.837325738535138   0.3198751172140818
5.931242364314791   0.3581323259363166
6.019527040742432   0.39658970119477555
6.102198218296698   0.43500159510272957
6.179314029461023   0.47313397770426857
6.250959180696545   0.5107605811155305
6.317242269525645   0.5476640648284397
6.378289659195608   0.5836368487585039
6.434244982242457   0.6184806938863175
6.485258296993299   0.652004864520446
6.531493935307037   0.6840295321062245
6.573111317886468   0.7143782313691932
6.610291785231897   0.7428904041766733
6.643203166009819   0.7694065894077361
6.672013834989282   0.7937740643345744
6.6969109463353105   0.8158563840981773
6.718060075082839   0.8355137896835003
6.7356326860303986   0.8526174573130422
6.749800562951163   0.867044879848189
6.760727141622479   0.8786783642517163
6.768577943842573   0.8874079959445124
6.773507726647175   0.8931253158379518
6.775667690596972   0.8957270677933779
6.77520932724764   0.895117359259444
6.7722744945582996   0.8912013770170195
6.767007099187826   0.8838936076399517
6.759539879569486   0.8731076200071967
6.749998437867962   0.8587585217651543
6.73850837487505   0.8407683041474272
6.725190369329474   0.8190624242508966
6.7101543020099195   0.7935642756991464
6.693510419928855   0.7642028653470062
6.675367617573345   0.7309143496093418
6.655817533293335   0.6936238534583236
6.634964047793839   0.6522761379527505
6.6128892522606675   0.6067992568607531
6.589684433653831   0.5571369002350711
6.565424468424821   0.5032209519346816
6.540195529365793   0.4450020847933954
6.514065865587079   0.382416069314126
6.4871089364998085   0.3154101528062969
6.459387349739364   0.24392344742552358
6.430966076592335   0.16790393745158094
6.4019081447257   0.08730136091482674
6.372262358507762   0.002053625828571646
6.342086078884482   -0.08788947131315566
6.3114296807584935   -0.18257951263481617
6.280338027757459   -0.2820715643539992
6.24885963898838   -0.38641252167734624
6.217036248630349   -0.49565527281686245
6.184904533251526   -0.6098559601224466
6.152504185940878   -0.729061048905448
6.119867254892601   -0.8533294768404991
6.087034139802879   -0.9826968450570306

==> TinvEq1.dat <==
9.789336158140209   1.5089888221285979
7.659085775985208   1.1244155760773615
6.855829109337458   0.9681329427373149
6.46672702902999   0.8865669158297426
6.263384174817955   0.8406726188881164
6.158908164777016   0.8153212106749305
6.112444713939446   0.8032302002651902
6.1021239735101585   0.8003759078393423
6.115039414922562   0.8042786295607826
6.143129355257653   0.8133010727507095
6.181095881771475   0.8262884208994966
6.2252711125294224   0.8423667787126512
6.273112621995811   0.8608650013147741
6.322783726284342   0.8812369581874908
6.37293105928317   0.9030223936793035
6.422577563551711   0.9258341249485824
6.47096806499403   0.9493230166496063
6.51756777585533   0.9731869109950393
6.561973485543775   0.9971505503690173
6.6038803501643635   1.0209584556398277
6.643089170417168   1.0443828904088428
6.679455846683186   1.0672089468690988
6.7128941630448775   1.0892388082076394
6.743345665949378   1.1102815190378308
6.7708091973007605   1.1301686802574746
6.795289207355169   1.1487321001557653
6.816815769521605   1.165815054452006
6.835448764637077   1.1812771176646457
6.851239176571552   1.1949726488107728
6.864271293838978   1.206776168212404
6.8746201345381985   1.2165595862015826
6.8823747646423294   1.2242051415162485
6.887627459445703   1.2296005703348734
6.890472808410522   1.2326377860860807
6.891006281471374   1.2332135084775997
6.889331318463078   1.2312332068007608
6.88553761120377   1.226598524607983
6.879730887996813   1.2192247688870763
6.8720011871834   1.2090211005822324
6.862447886744554   1.1959085887945833
6.851163939889391   1.1798076734910035
6.838238623639508   1.1606401381829123
6.823765627102681   1.138336462889948
6.807823285394617   1.1128183744066307
6.790501647509386   1.0840228063380515
6.771880446588222   1.051881829884733
6.752038899246501   1.0163317100745486
6.731049559422378   0.9773064923452114
6.708988657417559   0.9347486495629244
6.68592156070754   0.8885943135358761
6.661916941149643   0.8387867249446717
6.637044345012526   0.7852753309901821
6.61135788464184   0.7279966113123948
6.584919827192184   0.6668990570903536
6.557784904755209   0.6019280960086705
6.5300050597788815   0.5330287547457155
6.501637082873136   0.46015748271594376
6.472720512644155   0.3832477861175625
6.443312117186249   0.30227009683691836
6.4134452599734315   0.21715432907573037
6.38316849306069   0.12786167674941187
6.352519451104934   0.03434187552504255
6.321535972970026   -0.06345360940090286
6.290253375554877   -0.16557428383104877
6.258704118790264   -0.2720683975156371
6.226920178883094   -0.3829854591887885
6.194933811434978   -0.49836829094111523
6.162770706593905   -0.618267192578313
6.130459694382334   -0.7427277488572087
6.098025735484174   -0.8717977905960714

==> TinvEq135860.dat <==
9.446204374249087   2.692754336281241
8.646967946856718   2.410489778365503
8.160065346511404   2.2310950768022795
7.84203979094282   2.108747774395581
7.625489856053918   2.021712508672983
7.4743140850470855   1.9582108499277737
7.3673022047343055   1.9112222309259772
7.291073940306172   1.876234575753302
7.2368348510928495   1.8502126419086948
7.198540934639106   1.8310109903940712
7.17188837505311   1.8170459334446338
7.153759979063318   1.8071224836606676
7.1418395948186735   1.8003067421140555
7.134388275983585   1.7958567688521905
7.130064572332106   1.793160206817359
7.127854831397498   1.7917181073610102
7.1269458875126475   1.791095950707234
7.126738956938262   1.7909395913317088
7.1267234614456205   1.790918517152444
7.126519893304891   1.7907536454733686
7.125857337934329   1.7902095352465095
7.124477144877669   1.7890487203580068
7.122214569780586   1.7870755114157504
7.118945737568832   1.7841122993552883
7.114550976798618   1.7799786559320052
7.108973193931783   1.7745264097069444
7.1021721917067735   1.767616951925188
7.094112399941881   1.759111291087157
7.084784465817508   1.7488865219543577
7.074191944358177   1.7368276550019373
7.0623440652952745   1.722823724662511
7.04926468963123   1.706774311859158
7.0349703574675   1.6885733206657967
7.019508070159921   1.668140758011792
7.002898493944649   1.6453754566824956
6.985193668587968   1.6202034238361205
6.966420873803354   1.592531715643536
6.946640119318925   1.5622983337616434
6.925883758979025   1.5294176965127895
6.90419693809544   1.4938178275965375
6.881639993606034   1.4554452256526171
6.858238534008322   1.4142133936457109
6.834054389328682   1.370075596970988
6.809118955869933   1.3229539647779942
6.7834802911896945   1.272793608021229
6.7571826594597955   1.219536497913128
6.730272936123724   1.1631314618055082
6.702785260141958   1.1035142600010928
6.674759232044356   1.0406294208318492
6.646236075084407   0.9744277495617725
6.6172495758106225   0.9048506097915207
6.587842389583689   0.8318573382794804
6.558041700107683   0.755386389461177
6.52788084919166   0.6753871746935125
6.497399884626516   0.5918237461058088
6.466622414626575   0.5046355946003076
6.435575235946459   0.41377247737210776
6.404290940304105   0.3191926649309166
6.372798448999304   0.22085440014115099
6.341118532262202   0.1187022615152064
6.309274015879017   0.012687593366717124
6.277296237632948   -0.09722055557632561
6.2451970181065795   -0.2110860165668792
6.213007227743535   -0.3289355709118405
6.180736674822941   -0.4508338792566511
6.148412592690195   -0.5768069553888365
6.1160510764100176   -0.7069042912296024
6.083665238521564   -0.8411770698462383
6.051272976336835   -0.9796671643745986

==> TinvEq2886.dat <==
6.926550001507516   2.8857922476210303
6.883427105267476   2.7646750409964667
6.840994583698784   2.642362509503576
6.799214100442876   2.5187698687124684
6.758053856484361   2.3938160052114834
6.717482878989281   2.2674253334354852
6.677471821137353   2.1395209301584717
6.637992289345459   2.0100257279756124
6.599025611379528   1.8788805273044595
6.560549063168927   1.7460182416701175
6.522538956934678   1.6113653892044213
6.484984374155761   1.4748767450357476
6.447862145661293   1.3364792433232149
6.4111575046068205   1.196116458650868
6.374858534195456   1.0537361115077288
6.338953523100415   0.9092895620525344
6.303425467911519   0.7627094370976489
6.268267293011232   0.6139556432870621
6.233468538582822   0.46297854197618094
6.199014701516426   0.30971608994982963
6.164903174306253   0.15413675428046614
6.131122201352087   -0.003814826824355018
6.097664596387711   -0.16418224145716953
6.0645234069998954   -0.3270119736529095
6.031693121997612   -0.49234227566236366
5.999162659755875   -0.6602298276143759
5.966929964387242   -0.830707932276805

==> TinvFq135860.dat <==
9.446204374249087   -0.28506204498622206
8.646967946856718   -0.27876705374416777
8.160065346511404   -0.2734163247548157
7.84203979094282   -0.268902967928202
7.625489856053918   -0.2651255915143516
7.4743140850470855   -0.26199204738336035
7.3673022047343055   -0.2594195511211425
7.291073940306172   -0.2573330885291384
7.2368348510928495   -0.25566600316010946
7.198540934639106   -0.25435862725782604
7.17188837505311   -0.25335669469774447
7.153759979063318   -0.25261156216444436
7.1418395948186735   -0.2520788542240795
7.134388275983585   -0.25171839538052115
7.130064572332106   -0.2514928425439001
7.127854831397498   -0.2513684902039066
7.1269458875126475   -0.2513132524052794
7.126738956938262   -0.2512986096660848
7.1267234614456205   -0.25129619899537464
7.126519893304891   -0.2512802422898892
7.125857337934329   -0.25122724892573595
7.124477144877669   -0.2511129847113469
7.122214569780586   -0.2509157080156327
7.118945737568832   -0.2506146787915502
7.114550976798618   -0.2501884745413622
7.108973193931783   -0.24961782261630686
7.1021721917067735   -0.2488839898854099
7.094112399941881   -0.24796777833708533
7.084784465817508   -0.2468510552991897
7.074191944358177   -0.2455160488523492
7.0623440652952745   -0.24394502855341704
7.04926468963123   -0.2421209001230517
7.0349703574675   -0.2400256482777365
7.019508070159921   -0.23764354158991485
7.002898493944649   -0.23495634816144187
6.985193668587968   -0.23194824663517727
6.966420873803354   -0.228601134569994
6.946640119318925   -0.2248998518603001
6.925883758979025   -0.2208263594562909
6.90419693809544   -0.2163637336811854
6.881639993606034   -0.21149685641866198
6.858238534008322   -0.20620650428429596
6.834054389328682   -0.20047771336300002
6.809118955869933   -0.19429150428301978
6.7834802911896945   -0.1876313563812249
6.7571826594597955   -0.18048002538540586
6.730272936123724   -0.1728208458772267
6.702785260141958   -0.16463518032766597
6.674759232044356   -0.15590516221708323
6.646236075084407   -0.1466134724306189
6.6172495758106225   -0.1367411942718928
6.587842389583689   -0.12627159077071493
6.558041700107683   -0.1151847493511323
6.52788084919166   -0.10346193355798534
6.497399884626516   -0.09108624320724383
6.466622414626575   -0.07803696616937059
6.435575235946459   -0.06429455988035786
6.404290940304105   -0.04984043790424048
6.372798448999304   -0.03465579555176908
6.341118532262202   -0.018719451609566302
6.309274015879017   -0.00201094346747111
6.277296237632948   0.015487648168247943
6.2451970181065795   0.03379973697465133
6.213007227743535   0.05294305299421076
6.180736674822941   0.07294177101786431
6.148412592690195   0.09381396363584939
6.1160510764100176   0.11558181617484777
6.083665238521564   0.1382681388383985
6.051272976336835   0.16189439283362891
6.018889856321653   0.1864821107943103
5.986532529143979   0.21205275202115617
5.954209665509309   0.23863085507256296
5.9219370113520435   0.26623775627172325
5.889723965392865   0.29489774769418
5.857587419354633   0.32463125064980314
5.825533385128648   0.35546413550549455
5.793571004582394   0.38742044499207345
5.761711112132861   0.420523465180775
5.729964386767155   0.45479573235378895
5.698334846496271   0.4902646879867711
5.666835155968403   0.5269517809288671
5.635468016774883   0.5648845311750847
5.60424077908007   0.604087746543477
5.573161473302429   0.6445856799886047
5.542234082992256   0.6864051111592486
5.51146635180589   0.7295701148421115
5.4808609465595595   0.7741082775216862
5.450423221452185   0.8200458137570744
5.420159072502739   0.8674075171500906
5.39006645746984   0.9162253438548088
5.360154728536934   0.9665212514009983
5.3304258251975165   1.018323842612806
5.300881334595268   1.0716620850803138
5.271523898889026   1.1265634959263864
5.242357467739047   1.1830548406407129
5.21338267882014   1.2411658088634203
5.184602526592393   1.3009243674622506
5.156018427856201   1.3623590037399702

==> TinvMq0.dat <==
4.027065122277281   0.11182212009530036
4.231237990974915   0.13771229161028178
4.426019856643139   0.16397191318966942
4.611413691305909   0.19064520943007127
4.787447036246846   0.2177771951916818
4.954185860836032   0.24541305295788166
5.111740181672237   0.2735982132494456
5.2602463732216025   0.3023784318590385
5.399856378891003   0.3318003633434997
5.53076300727156   0.3619106066416878
5.65317643205568   0.3927562960384829
5.767303701065888   0.42438598340242384
5.873393644031021   0.45684786056201854
5.9716914501288185   0.49019129153559277
6.062459916884754   0.5244660074934746
6.1459591673400125   0.559723064174103
6.22246361882349   0.5960135890038976
6.292242695670726   0.6333901775395606
6.3555833106145725   0.6719053008872808
6.4127468511949495   0.7116135672872296
6.464012651052558   0.7525696089494139
6.509650116867299   0.7948292848617008
6.549926414445675   0.8384491933076975
6.585104335215744   0.8834870741933495
6.6154357815690075   0.9300018852104016
6.641177329617864   0.9780528852146008
6.662560487862159   1.0277015663646096
6.679829827461141   1.0790092706714742
6.693212795457995   1.1320388100622232
6.70292496363908   1.1868546386153007
6.709181247595189   1.2435215595763947
6.71218903481355   1.302105531971978
6.7121360272051405   1.3626746416900868
6.709212568270327   1.4252972225373617
6.703602003941798   1.490042467807604
6.695469870829013   1.5569820239201249
6.684985513861811   1.6261872400124073
6.672301357015323   1.6977317102959488
6.6575618202486515   1.7716904667755637
6.640918278090729   1.8481378952099075
6.622496301684816   1.9271519991885637
6.6024254992185645   2.008810465969277
6.58082589374979   2.0931928442726853
6.55781023551604   2.1803799733867146
6.533490638351035   2.2704529051365423
6.507964099381594   2.3634957265526695
6.481329185555402   2.4595925463482504
6.453676221983877   2.558829057220073
6.425093009865696   2.6612917763701214
6.395657276163132   2.767069566324557
6.365446687919776   2.876251695226932
6.334530178969923   2.988929542872143
6.302981206374419   3.105193940142639
6.270857806565076   3.225139444333937
6.238219740631424   3.348860833785433
6.205126570417825   3.476453045807964
6.1716283614018135   3.608013942595449
6.13777174511303   3.7436430817585284
6.103607603683339   3.8834388790935144

==> TinvMq0625.dat <==
9.996213573449289   0.010698801209372439
5.0814739712738906   0.023629457064784077
4.434069870281881   0.03856820681507884
4.262973039401321   0.05500174287015241
4.2504842539354275   0.07261098124890843
4.309009680046435   0.09118620382511287
4.403802324227297   0.11058734954059651
4.518145716886615   0.13072030240551447
4.642851511379761   0.15152407589695807
4.772507157410767   0.17295951960522693
4.903642552437943   0.19500487846893214
5.03396469573837   0.21765073611374305
5.161938827376749   0.2408963239484518
5.286451658806708   0.2647490401771197
5.406753341984359   0.2892212929222758
5.522311365361063   0.31433001559182516
5.632741369451128   0.34009648733194475
5.737794048879691   0.3665446311995711
5.837325738535138   0.39370064474504646
5.931242364314791   0.4215936043197358
6.019527040742432   0.45025405402194946
6.102198218296698   0.47971423583626016
6.179314029461023   0.5100080928812777
6.250959180696545   0.5411709084096687
6.317242269525645   0.5732391574988924
6.378289659195608   0.6062506767509585
6.434244982242457   0.6402442143080445
6.485258296993299   0.6752598464608248
6.531493935307037   0.7113384525170803
6.573111317886468   0.748522337248181
6.610291785231897   0.7868540233127805
6.643203166009819   0.8263777701725852
6.672013834989282   0.8671388596230206
6.6969109463353105   0.9091824947751379
6.718060075082839   0.9525558928039882
6.7356326860303986   0.9973069131965966
6.749800562951163   1.0434839123970303
6.760727141622479   1.0911367878253382
6.768577943842573   1.140315793606498
6.773507726647175   1.191072642082931
6.775667690596972   1.2434599742506478
6.77520932724764   1.297530910777836
6.7722744945582996   1.3533399383943598
6.767007099187826   1.410941892836798
6.759539879569486   1.470393049948557
6.749998437867962   1.5317508781683637
6.73850837487505   1.5950732796798137
6.725190369329474   1.6604191126564911
6.7101543020099195   1.7278489088545128
6.693510419928855   1.7974233946678855
6.675367617573345   1.8692039580972506
6.655817533293335   1.9432544686672002
6.634964047793839   2.019637612578382
6.6128892522606675   2.0984194020012144
6.589684433653831   2.179664814992953
6.565424468424821   2.263441797576069
6.540195529365793   2.3498167570296573
6.514065865587079   2.438859429556915
6.4871089364998085   2.530638937386506
6.459387349739364   2.6252267193485626
6.430966076592335   2.722694199244713
6.4019081447257   2.8231132366293186
6.372262358507762   2.9265594822885372
6.342086078884482   3.0331064086686386
6.3114296807584935   3.1428298804780552
6.280338027757459   3.2558075298362037
6.24885963898838   3.3721159955153968
6.217036248630349   3.49183408874164
6.184904533251526   3.6150425612805304
6.152504185940878   3.7418217415896007
6.119867254892601   3.8722542106584594

==> TinvMq0625negk.dat <==
9.865867547584765   1.6622160434325235
9.690475533254478   1.7650094903733453
9.522008053941663   1.8718498323904007
9.360034227198012   1.9828300800261929
9.204173504724046   2.0980425773462135
9.054069876505908   2.2175813008593654
8.909394595092015   2.3415407550832215
8.769843224790305   2.4700167092411607
8.635135028058475   2.603105663921003
8.505009831111606   2.740904947767903
8.379225759124965   2.8835128632592166
8.257558496882611   3.031028592074701
8.13979759519616   3.183552400663058
8.02575033521544   3.341184806134029
7.9152342839452725   3.5040276265224635
7.80807770108896   3.6721841611444765
7.704125372565094   3.845756824288594

==> TinvMq0negk.dat <==
9.901862707537061   1.6352195131258147
9.724604745922937   1.73746444386682
9.55437029435571   1.8437719728608553
9.390734272787094   1.954234980120446
9.233299333012953   2.0689483889585087
9.08170474068889   2.1880068969168947
8.935615593691807   2.311506846815929
8.794721964867673   2.439545455020097
8.658740297214502   2.5722201515869276
8.527406312420784   2.7096296353552036
8.400471181460777   2.851874421962959
8.27770832018908   2.9990544883799473
8.15890697426294   3.1512710906835357
8.043866761770747   3.3086272203402247
7.932403719251729   3.4712259857299825
7.824344233952488   3.639171954815981
7.719529032388684   3.8125695639481796
7.61780457430511   3.991525646110803

==> TinvMq1.dat <==
9.789336158140209   0.1753955452787651
7.659085775985208   0.18841387577486793
6.855829109337458   0.20279108580216734
6.46672702902999   0.2183416739279531
6.263384174817955   0.2349373555725674
6.158908164777016   0.2524860770047515
6.112444713939446   0.2709212716381452
6.1021239735101585   0.29019466193393856
6.115039414922562   0.3102734299592171
6.143129355257653   0.3311359796163296
6.181095881771475   0.352769720051437
6.2252711125294224   0.3751701567341383
6.273112621995811   0.3983383188301648
6.322783726284342   0.4222804471356942
6.37293105928317   0.4470072339574531
6.422577563551711   0.4725325562597078
6.47096806499403   0.4988740967892917
6.51756777585533   0.5260514715338073
6.561973485543775   0.554086999164267
6.6038803501643635   0.5830053991615635
6.643089170417168   0.6128326896066302
6.679455846683186   0.643596884520942
6.7128941630448775   0.6753273886162866
6.743345665949378   0.7080555317495414
6.7708091973007605   0.7418131682379743
6.795289207355169   0.7766340347128704
6.816815769521605   0.8125529700705767
6.835448764637077   0.8496055154138259
6.851239176571552   0.8878290420736148
6.864271293838978   0.9272610127141692
6.8746201345381985   0.9679407327368571
6.8823747646423294   1.0099080603299637
6.887627459445703   1.0532039222086347
6.890472808410522   1.097870119686512
6.891006281471374   1.1439495302560807
6.889331318463078   1.1914853733026425
6.88553761120377   1.2405229324773093
6.879730887996813   1.291106941305808
6.8720011871834   1.343284197551422
6.862447886744554   1.3971016177998854
6.851163939889391   1.4526072860212247
6.838238623639508   1.5098502586570464
6.823765627102681   1.5688798582821952
6.807823285394617   1.6297475194432736
6.790501647509386   1.6925041411180493
6.771880446588222   1.7572021818030235
6.752038899246501   1.8238947098796525
6.731049559422378   1.8926360856508815
6.708988657417559   1.9634807436009378
6.68592156070754   2.0364850552021485
6.661916941149643   2.111705376531697
6.637044345012526   2.189198315963895
6.61135788464184   2.269023346587543
6.584919827192184   2.351238881840422
6.557784904755209   2.4359052241548067
6.5300050597788815   2.5230834795027515
6.501637082873136   2.6128343577742004
6.472720512644155   2.705221645179785
6.443312117186249   2.8003075735257834
6.4134452599734315   2.8981577808432073
6.38316849306069   2.9988360550879345
6.352519451104934   3.1024089709509926
6.321535972970026   3.208943162936916
6.290253375554877   3.3185062559885976
6.258704118790264   3.4311673283420614
6.226920178883094   3.54699549695813
6.194933811434978   3.6660605483143707
6.162770706593905   3.7884346157921063
6.130459694382334   3.914188871441627

==> TinvMq135860.dat <==
9.446204374249087   0.34657537164486163
8.646967946856718   0.36124698858863574
8.160065346511404   0.37697170671196945
7.84203979094282   0.3936872801464525
7.625489856053918   0.41134910882691106
7.4743140850470855   0.4299244739173692
7.3673022047343055   0.4493903424347954
7.291073940306172   0.46973231376551444
7.2368348510928495   0.490941709464534
7.198540934639106   0.513015423619688
7.17188837505311   0.5359551138738561
7.153759979063318   0.5597663734671571
7.1418395948186735   0.5844581754212138
7.134388275983585   0.61004246108373
7.130064572332106   0.6365340080304858
7.127854831397498   0.6639494893356535
7.1269458875126475   0.6923083539055868
7.126738956938262   0.7216309959051042
7.1267234614456205   0.7519407374218363
7.126519893304891   0.7832619708174453
7.125857337934329   0.8156194504533342
7.124477144877669   0.8490414176316362
7.122214569780586   0.8835557955273158
7.118945737568832   0.9191917842320808
7.114550976798618   0.9559811377552484
7.108973193931783   0.9939550612456973
7.1021721917067735   1.0331462055030836
7.094112399941881   1.0735887941406095
7.084784465817508   1.1153175508722746
7.074191944358177   1.158368072085538
7.0623440652952745   1.2027771635125282
7.04926468963123   1.2485820772245178
7.0349703574675   1.2958218034365503
7.019508070159921   1.3445346453829148
7.002898493944649   1.394761709714335
6.985193668587968   1.4465428520076489
6.966420873803354   1.4999209312999169
6.946640119318925   1.5549370969201135
6.925883758979025   1.6116355962910904
6.90419693809544   1.6700604992091368
6.881639993606034   1.7302552318390365
6.858238534008322   1.7922673466824761
6.834054389328682   1.8561414871436073
6.809118955869933   1.9219259957096715
6.7834802911896945   1.989668489629805
6.7571826594597955   2.059417385101865
6.730272936123724   2.131221411792396
6.702785260141958   2.20513150049747
6.674759232044356   2.2811984936426097
6.646236075084407   2.359473725795866
6.6172495758106225   2.4400098396452
6.587842389583689   2.5228590444907164
6.558041700107683   2.6080762666946224
6.52788084919166   2.6957160269388027
6.497399884626516   2.7858322573484
6.466622414626575   2.8784820037070955
6.435575235946459   2.973722863321181
6.404290940304105   3.0716112211157562
6.372798448999304   3.172204983593869
6.341118532262202   3.2755639947629174
6.309274015879017   3.381748474405156
6.277296237632948   3.490816807143833
6.2451970181065795   3.6028328114194763
6.213007227743535   3.7178557268965537
6.180736674822941   3.8359509175152096
6.148412592690195   3.9571797359692185

==> TinvMq135860negk.dat <==
9.890348585504505   1.673729307087177
9.715925514945166   1.7748305633272918
9.548396300779139   1.8798281066529394
9.387335968688786   1.9888085546966996
9.232354530227065   2.10185929429172
9.083100713728282   2.219067289866523
8.939242262339974   2.340521691431191
8.800477753403406   2.466311636572972
8.666526118321425   2.5965274025943947
8.537128407918622   2.7312596508219826
8.412043056878032   2.870600485746797
8.29104670773572   3.0146423686483037
8.173928901870761   3.163479230797719
8.060497750488734   3.3172047785202947
7.950571107721618   3.475914386990854
7.843980721695608   3.6397037051405414
7.7405684355973206   3.8086692501235273
7.64018527270396   3.9829091160022383

==> TinvMq1negk.dat <==
9.962819893094776   1.6194302601322692
9.784656656260587   1.7194486912751263
9.613594163944107   1.8233938847519575
9.449195950708619   1.9313543904042458
9.291059327444835   2.043419744724693
9.138815992490851   2.1596804913179413
8.992125737962127   2.280227518956194
8.850674047936035   2.405153206563621
8.714172189366725   2.5345501487903452
8.582351481957161   2.6685119398414785
8.454961900006007   2.8071334456949653
8.33177027206849   2.950510432930631
8.212564759839863   3.098738488124018
8.09714313864562   3.251915102625575
7.98531887251562   3.410138075826065
7.876917212870444   3.573506359870794
7.771773910956535   3.7421200303872535
7.669739989288052   3.916078258594642

==> TinvMq2886.dat <==
9.89348672355344   1.185816050229275
9.670164045173705   1.2120255744681128
9.470913586773674   1.239285950729985
9.291737871800246   1.2676081855910142
9.129479725464709   1.297004067718819
8.981583230110154   1.3274870081992198
8.84596401911425   1.3590716340179712
8.720947010252493   1.3917724678095302
8.605093954885646   1.4256064477577908
8.497253168309646   1.4605895536834295
8.396409610445573   1.4967404376347806
8.301730337588584   1.534077338648287
8.212503178104932   1.5726193559981758
8.128113584548881   1.6123864291287056
8.04802766766227   1.653399421614082
7.971796628575552   1.6956791773055706
7.899015864630531   1.7392479532338854
7.829346441545807   1.7841277325051816
7.762477443939335   1.8303421299074853
7.698156487786584   1.8779136078197387
7.636130343166635   1.9268679108760427
7.57621055429478   1.9772280420415913
7.518205062169098   2.0290200399909577
7.461946700725355   2.0822699182332762
7.407300778949637   2.1370029189896274
7.354132307752297   2.193246498639599
7.302327502893848   2.251027223956973
7.251786555596862   2.310372794894166
7.202408131574248   2.3713120240502343
7.154115019429841   2.433872871197002
7.106834307811925   2.4980840751028355
7.0604940109525245   2.563975537056438
7.015035945491565   2.631577133229232
6.970405874080663   2.7009187282546288
6.926550001507516   2.7720315457459206
6.883427105267476   2.844946558960363
6.840994583698784   2.9196952693481633
6.799214100442876   2.9963102672796915
6.758053856484361   3.074823155125679
6.717482878989281   3.155267082763056
6.677471821137353   3.2376754883944816
6.637992289345459   3.3220825292836524
6.599025611379528   3.4085212680805443
6.560549063168927   3.4970265740062665
6.522538956934678   3.5876339663576164
6.484984374155761   3.6803772053151342
6.447862145661293   3.775293440618864
6.4111575046068205   3.872418712697311
6.374858534195456   3.9717887290589595

==> TinvMq2886negk.dat <==
9.974014455491044   1.7324435724579006
9.798428875141104   1.8307647546290362
9.629997384191812   1.932673373078861
9.468263852035497   2.038241751700412
9.312807790049076   2.1475436631241083
9.163249622412941   2.2606524219516753
9.019233343551422   2.377643399191909
8.880439459782968   2.4985913001227207
8.746564090402103   2.6235725527019422
8.617337057012813   2.7526633156155507
8.492501628732972   2.8859409735446544
8.371823006203007   3.0234835043708213
8.255081221486291   3.1653692411112395
8.142073958781802   3.3116775533080127
8.032611835838052   3.462488134865911
7.926518888690382   3.6178814542094813
7.823630707473025   3.7779387544461436
7.723792547600102   3.94274217349597

==> TinvTensq135860.dat <==
9.446204374249087   -0.28506204498622206
8.646967946856718   -0.27876705374416777
8.160065346511404   -0.2734163247548157
7.84203979094282   -0.268902967928202
7.625489856053918   -0.2651255915143516
7.4743140850470855   -0.26199204738336035
7.3673022047343055   -0.2594195511211425
7.291073940306172   -0.2573330885291384
7.2368348510928495   -0.25566600316010946
7.198540934639106   -0.25435862725782604
7.17188837505311   -0.25335669469774447
7.153759979063318   -0.25261156216444436
7.1418395948186735   -0.2520788542240795
7.134388275983585   -0.25171839538052115
7.130064572332106   -0.2514928425439001
7.127854831397498   -0.2513684902039066
7.1269458875126475   -0.2513132524052794
7.126738956938262   -0.2512986096660848
7.1267234614456205   -0.25129619899537464
7.126519893304891   -0.2512802422898892
7.125857337934329   -0.25122724892573595
7.124477144877669   -0.2511129847113469
7.122214569780586   -0.2509157080156327
7.118945737568832   -0.2506146787915502
7.114550976798618   -0.2501884745413622
7.108973193931783   -0.24961782261630686
7.1021721917067735   -0.2488839898854099
7.094112399941881   -0.24796777833708533
7.084784465817508   -0.2468510552991897
7.074191944358177   -0.2455160488523492
7.0623440652952745   -0.24394502855341704
7.04926468963123   -0.2421209001230517
7.0349703574675   -0.2400256482777365
7.019508070159921   -0.23764354158991485
7.002898493944649   -0.23495634816144187
6.985193668587968   -0.23194824663517727
6.966420873803354   -0.228601134569994
6.946640119318925   -0.2248998518603001
6.925883758979025   -0.2208263594562909
6.90419693809544   -0.2163637336811854
6.881639993606034   -0.21149685641866198
6.858238534008322   -0.20620650428429596
6.834054389328682   -0.20047771336300002
6.809118955869933   -0.19429150428301978
6.7834802911896945   -0.1876313563812249
6.7571826594597955   -0.18048002538540586
6.730272936123724   -0.1728208458772267
6.702785260141958   -0.16463518032766597
6.674759232044356   -0.15590516221708323
6.646236075084407   -0.1466134724306189
6.6172495758106225   -0.1367411942718928
6.587842389583689   -0.12627159077071493
6.558041700107683   -0.1151847493511323
6.52788084919166   -0.10346193355798534
6.497399884626516   -0.09108624320724383
6.466622414626575   -0.07803696616937059
6.435575235946459   -0.06429455988035786
6.404290940304105   -0.04984043790424048
6.372798448999304   -0.03465579555176908
6.341118532262202   -0.018719451609566302
6.309274015879017   -0.00201094346747111
6.277296237632948   0.015487648168247943
6.2451970181065795   0.03379973697465133
6.213007227743535   0.05294305299421076
6.180736674822941   0.07294177101786431
6.148412592690195   0.09381396363584939
6.1160510764100176   0.11558181617484777
6.083665238521564   0.1382681388383985
6.051272976336835   0.16189439283362891
6.018889856321653   0.1864821107943103
5.986532529143979   0.21205275202115617
5.954209665509309   0.23863085507256296
5.9219370113520435   0.26623775627172325
5.889723965392865   0.29489774769418
5.857587419354633   0.32463125064980314
5.825533385128648   0.35546413550549455
5.793571004582394   0.38742044499207345
5.761711112132861   0.420523465180775
5.729964386767155   0.45479573235378895
5.698334846496271   0.4902646879867711
5.666835155968403   0.5269517809288671
5.635468016774883   0.5648845311750847
5.60424077908007   0.604087746543477
5.573161473302429   0.6445856799886047
5.542234082992256   0.6864051111592486
5.51146635180589   0.7295701148421115
5.4808609465595595   0.7741082775216862
5.450423221452185   0.8200458137570744
5.420159072502739   0.8674075171500906
5.39006645746984   0.9162253438548088
5.360154728536934   0.9665212514009983

==> hSTinvahbhctczq0.dat <==
0.01   0.000020004715133417585   0.3104490825478056   0.6403018041106984   65.51308963408545   0.10187777953103401   0.1034972828797836
0.0199   0.0000785124207869734   0.6153450125162233   0.6289040818671154   33.14305105680503   0.0963184325467048   0.099525141490051
0.0298   0.00017449686692169934   0.9168471694012329   0.6177748069062801   22.312227354089902   0.09081027593424336   0.09559360814917431
0.039700000000000006   0.00030699583079449506   1.2140881108289727   0.6070478294974571   16.905237326249296   0.08534697649686836   0.09170207272492156
0.049600000000000005   0.00047513776880681166   1.5062777022724383   0.596804906049176   13.673465304398382   0.0799215464760008   0.08784937716312888
0.059500000000000004   0.0006781557220329101   1.7927054039425585   0.5870985135300388   11.530596484796877   0.07452667497104917   0.0840340442449658
0.0694   0.0009153952233447168   2.072725619091058   0.5779621322388355   10.010284888495155   0.06915476591994892   0.08025434951095817
0.0793   0.0011863182416777137   2.345772204982068   0.5694159791914637   8.879132178672657   0.06379808792855796   0.07650837127136108
0.0892   0.0014905044679580854   2.6113364421687546   0.5614707410951464   8.007400224356607   0.05844877512144659   0.07279409749680761
0.09910000000000001   0.001827650530433775   2.868971983503146   0.5541300195447806   7.317223508307314   0.0530988769721716   0.06910944385886338
0.109   0.0021975677372322107   3.118301537484235   0.5473921083144628   6.759048823925518   0.04774041174133862   0.06545226564915413
0.1189   0.0026001788019867525   3.359004408435491   0.5412513479296691   6.299842865513539   0.04236535554608197   0.061820412173759796
0.12880000000000003   0.0030355137532605413   3.590831472429194   0.535699129159145   5.91674112387323   0.036965687083340144   0.05821168045358933
0.13870000000000002   0.0035037053457970292   3.8135684397088165   0.5307246874237183   5.593417055148432   0.03153332619256091   0.054623961955300095
0.1486   0.004004984064871989   4.027065122277281   0.5263157056050828   5.317901801065201   0.026060169733472915   0.05105510402712241
0.15850000000000003   0.004539673045255277   4.231237990974915   0.5224588223895463   5.081222837821285   0.020538185890466073   0.047502972119165134
0.16840000000000002   0.005108182628280674   4.426019856643139   0.5191399675399349   4.876522811949978   0.014959199510165064   0.04396553845663847
0.17830000000000001   0.005711005300590079   4.611413691305909   0.5163447153040066   4.698470844532048   0.009315121242776624   0.04044076469701246
0.18820000000000003   0.00634871036272217   4.787447036246846   0.5140584886702713   4.542860436264831   0.0035977535306836823   0.036926685104090175
0.19810000000000003   0.007021938964921308   4.954185860836032   0.5122667655547617   4.406328569646286   -0.0022011018821789957   0.033421416102933504
0.20800000000000002   0.007731399055585283   5.111740181672237   0.5109551992054918   4.2861544513903045   -0.008089694145960925   0.029923046113544207
0.21790000000000004   0.008477860755981441   5.2602463732216025   0.5101097449049842   4.180113222253156   -0.014076289734843548   0.026429775083313168
0.22780000000000003   0.009262151887466829   5.399856378891003   0.5097167447461137   4.0863678727922474   -0.020169280604513794   0.02293987828326332
0.23770000000000002   0.010085153594917526   5.53076300727156   0.5097629758107809   4.003388450442706   -0.02637705070658468   0.019451627039992928
0.24760000000000004   0.01094779624057659   5.65317643205568   0.510235689286879   3.929890612781847   -0.03270804639145993   0.015963374577988586
0.2575   0.011851055972675507   5.767303701065888   0.5111226746648301   3.8647876233016167   -0.0391709137408652   0.012473587483036586
0.2674   0.012795950537588132   5.873393644031021   0.512412217674998   3.8071547295915726   -0.045774254187485014   0.008980685312187897
0.27730000000000005   0.013783536459168026   5.9716914501288185   0.5140931569361913   3.756199029228644   -0.05252682256632974   0.005483216622383195
0.2872   0.014814905640648733   6.062459916884754   0.5161548586644309   3.711237420513897   -0.05943742800771708   0.001979751635366481
0.29710000000000003   0.015891182691782413   6.1459591673400125   0.5185872278947589   3.6716778215936063   -0.06651508493731059   -0.0015310895126042787
0.30700000000000005   0.017013521803892644   6.22246361882349   0.5213806687141013   3.6370047902826332   -0.0737687910515848   -0.005050600463394784
0.3169   0.01818310483843202   6.292242695670726   0.524526109883053   3.6067671445576566   -0.08120778540023059   -0.008580060955750117
0.32680000000000003   0.01940113849434496   6.3555833106145725   0.528014954640834   3.580568490078295   -0.08884128314304232   -0.012120741614376918
0.33670000000000005   0.020668852463355154   6.4127468511949495   0.531839081285215   3.558058906700612   -0.09667880154059187   -0.01567374512560711
0.3466   0.021987497396124076   6.464012651052558   0.5359908196132703   3.5389284530664247   -0.10472988820496139   -0.019240253181749906
0.35650000000000004   0.023358343164577244   6.509650116867299   0.5404629344463145   3.5229013980762995   -0.1130042654261161   -0.022821354862953905
0.36640000000000006   0.024782676806337858   6.549926414445675   0.5452485874486732   3.5097320634977924   -0.12151175967737637   -0.026418080188862266
0.3763   0.02626180165112129   6.585104335215744   0.550341347875657   3.499200083145831   -0.13026239353397157   -0.030031473642869302
0.38620000000000004   0.02779703566903836   6.6154357815690075   0.5557351589868107   3.4911075719860425   -0.1392663592072125   -0.033662476490705875
0.39610000000000006   0.029389709677540923   6.641177329617864   0.5614242984589795   3.4852766405242543   -0.14853391362169774   -0.03731207275642797
0.406   0.031041166806379677   6.662560487862159   0.5674033865057854   3.481546398487922   -0.15807562681143097   -0.040981063211821336
0.41590000000000005   0.03275276140003708   6.679829827461141   0.573667364714752   3.4797710440149974   -0.16790209929070649   -0.044670415541967254
0.42580000000000007   0.0345258569979485   6.693212795457995   0.5802114420639739   3.479818722399015   -0.17802412520566116   -0.04838093946711508
0.43570000000000003   0.03636182738306407   6.70292496363908   0.5870311465047372   3.481568693175415   -0.18845276598505203   -0.05211342112004187
0.44560000000000005   0.03826205408340783   6.709181247595189   0.5941222491623491   3.4849111247793685   -0.19919913892445193   -0.05586863872337331
0.45550000000000007   0.04022792601562236   6.71218903481355   0.6014807642651923   3.4897458810949824   -0.2102745610242894   -0.059647388655514194
0.46540000000000004   0.04226083926389029   6.7121360272051405   0.6091029486112836   3.4959808219700323   -0.22169065107495464   -0.0634503035875283
0.47530000000000006   0.0443621960177609   6.709212568270327   0.6169852737621778   3.5035315355462404   -0.2334591005564424   -0.06727810964181068
0.4852000000000001   0.04653340401790647   6.703602003941798   0.6251244139483777   3.512320526413755   -0.24559173192004255   -0.07113149382927304
0.49510000000000004   0.048775876457264944   6.695469870829013   0.6335172450181724   3.522276067842268   -0.2581007530145437   -0.07501106627795154
0.505   0.0510910305895163   6.684985513861811   0.6421608082357052   3.5333323392733154   -0.2709983429119601   -0.07891750021570325
0.5149   0.05348028858678132   6.672301357015323   0.6510523330853737   3.5454281283468534   -0.28429701309850847   -0.08285133761570863
0.5248   0.05594507642167822   6.6575618202486515   0.660189207002608   3.5585068267201985   -0.29800951075438403   -0.0868131048193361
0.5347000000000001   0.05848682250790053   6.640918278090729   0.6695689429108004   3.5725162534902513   -0.31214853911790397   -0.0908035211810696
0.5446000000000001   0.06110696015582046   6.622496301684816   0.6791892354113318   3.5874073834039364   -0.32672730476644124   -0.09482299755238931
0.5545000000000001   0.06380692408962138   6.6024254992185645   0.6890478775420796   3.6031350457788514   -0.3417590006066342   -0.09887206277829685
0.5644   0.06658815179277217   6.58082589374979   0.6991427912455436   3.6196570852769687   -0.35725712914582464   -0.10295123883260032
0.5743   0.06945208445041844   6.55781023551604   0.7094720433949648   3.6369338934991755   -0.37323538515567145   -0.10706097577218569
0.5842   0.07240016297207767   6.533490638351035   0.7200337602457185   3.654929005651336   -0.38970752313903007   -0.11120179601465317
0.5941000000000001   0.07543383254381733   6.507964099381594   0.7308262193384875   3.6736077741047124   -0.4066877565405222   -0.11537407314230194
0.6040000000000001   0.07855453870131572   6.481329185555402   0.7418477664493571   3.6929380474583655   -0.4241903441829207   -0.11957830597299506
0.6139000000000001   0.08176372946177642   6.453676221983877   0.7530968555660981   3.7128895021099164   -0.44222976988516577   -0.12381487211608241
0.6238   0.08506285230628549   6.425093009865696   0.7645719897775515   3.733434268511385   -0.4608206825714031   -0.12808423005501401
0.6337   0.08845335885004639   6.395657276163132   0.7762718047922789   3.7545451961475336   -0.4799780739166262   -0.1323866876372723
0.6436000000000001   0.09193669985296203   6.365446687919776   0.7881949746689194   3.776197573690842   -0.49971704582121235   -0.13672267950095143
0.6535000000000001   0.09551432774582624   6.334530178969923   0.8003402557241062   3.798367686446429   -0.5200529983031605   -0.14109247320527518
0.6634000000000001   0.09918769507450081   6.302981206374419   0.8127064572472784   3.8210334882183576   -0.5410013423674725   -0.1454966451839655
0.6733   0.10295825663511009   6.270857806565076   0.8252924747630452   3.84417394952408   -0.5625779720363989   -0.14993534782298343
0.6832   0.1068274666848837   6.238219740631424   0.8380972413995309   3.8677694153993496   -0.5847988862753172   -0.15440893722890003
0.6931   0.1107967809695467   6.205126570417825   0.8511197589813893   3.8918010948561395   -0.6076801350169555   -0.15891784250257432
0.7030000000000001   0.11486765529094896   6.1716283614018135   0.8643590729354972   3.916251484371627   -0.6312381873959152   -0.16346228014389375
0.7129000000000001   0.11904154761398096   6.13777174511303   0.8778143021270566   3.941103644655193   -0.6554897996661204   -0.16804247580131929
0.7228000000000001   0.1233199126598141   6.103607603683339   0.891484556292027   3.966342068093204   -0.6804516219870903   -0.1726589107785777
0.7327   0.12770420974683694   6.06917560819109   0.9053690506368428   3.99195150058019   -0.7061408819258265   -0.1773117518124159
0.7426   0.13219589552780525   6.034516151958347   0.9194669971182053   4.017917900221537   -0.7325748033556893   -0.18200121135017278
0.7525000000000001   0.1367964286004013   5.999669638894757   0.933777669754915   4.0442276878265595   -0.759770818864682   -0.18672772683535432
0.7624000000000001   0.1415072679177694   5.964667347510138   0.9483003795267525   4.070868017377699   -0.7877468307604298   -0.19149135843391196
0.7723000000000001   0.14632987071448672   5.929545827521699   0.9630344454452512   4.097826823006089   -0.8165206201575375   -0.1962925484510544
0.7822000000000001   0.1512656972036231   5.8943341834555225   0.9779792561029002   4.125092383021134   -0.8461103913343361   -0.20113141554583003
0.7921   0.1563162068919595   5.859061049560699   0.9931342182021774   4.152653637685961   -0.8765345447778988   -0.2060082020006753
0.802   0.16148285730108533   5.823753861380411   1.0084987402817729   4.1805002325672715   -0.9078116299497089   -0.21092316899743999
0.8119000000000001   0.16676710845427073   5.788437481284549   1.0240722887907112   4.20862207017475   -0.9399605082984248   -0.21587657445715058
0.8218000000000001   0.17217042009559796   5.753133695257832   1.0398543507468074   4.237009641050111   -0.9730003015175888   -0.22086853390907177
0.8317000000000001   0.17769425103896747   5.717866134806147   1.0558444252536712   4.265653832025853   -1.0069501144844093   -0.2258993651484082
0.8416000000000001   0.1833400609660221   5.682652501861016   1.072042044394877   4.294545983752519   -1.0418296573011152   -0.2309691819144091
0.8515   0.18910931119923194   5.647512645698423   1.088446780300113   4.323677601893813   -1.0776585001011174   -0.236078200864145
0.8614   0.19500346183153827   5.612463697173871   1.1050582102050615   4.353040807671018   -1.1144565743020807   -0.24122659735199956
0.8713000000000001   0.20102396875804293   5.57752114665017   1.1218758835495986   4.382628276537928   -1.152244125537166   -0.24641459038601216
0.8812000000000001   0.2071722960176288   5.542701019358593   1.138899460306764   4.41243240511263   -1.1910414374542864   -0.25164245356808046
0.8911000000000001   0.21344990199234853   5.508015229342046   1.1561285538473218   4.442446292152882   -1.2308692066840057   -0.2569101799385753
0.9010000000000001   0.21985824112280788   5.473478195622605   1.173562753093788   4.472663753893879   -1.2717481002732178   -0.2622181298131538
0.9109   0.22639878264217114   5.439099577584291   1.1912018218203564   4.503077773107939   -1.3136993971668587   -0.26756631254889107
0.9208000000000001   0.23307298121726044   5.404889758429628   1.2090453821176237   4.533682510412019   -1.3567443994077113   -0.27295487063824947
0.9307000000000001   0.2398822962646262   5.370860691282657   1.2270931221938703   4.5644718724968   -1.4009043847461842   -0.2783841735712802
0.9406000000000001   0.24682819137372272   5.337018797672287   1.2453447863353986   4.595440831165139   -1.446201331685984   -0.2838540931014107
0.9505000000000001   0.2539121192903878   5.303372964239827   1.2638000219192032   4.626583544209516   -1.492657140536254   -0.28936489011548994
0.9604000000000001   0.261135544766255   5.269932390486897   1.2824586105480542   4.65789485661078   -1.540293782775552   -0.2949168811519033
0.9703   0.26849992843692494   5.236702621133778   1.3013203031944691   4.6893697912456025   -1.589133801574844   -0.3005100798265167
0.9802000000000001   0.27600672577933694   5.203687298731005   1.3203848124204078   4.721003696005399   -1.6392001835354382   -0.30614436788534305
0.9901000000000001   0.2836573988839828   5.170896073686649   1.3396519262154876   4.752791759782227   -1.6905152079256016   -0.3118203159434244
1.   0.29145340460685126   5.138332649163984   1.359121392910799   4.784729755364717   -1.7431021269076725   -0.31753794133382984

==> hSTinvahbhctczq0625.dat <==
0.0715   0.00003778793993126822   59.05986159586353   0.0008741827815217753   7.900617020213016   0.039596089207969955   0.03961216974880084
0.080785   0.0005763020789770414   5.39122782482259   0.12476634075774579   7.698790170466615   0.037814000950236286   0.04050059693377349
0.09007   0.0009294693232044024   4.5101760437734555   0.2100242550281592   7.163136567368284   0.03539210257024836   0.040571526112346705
0.099355   0.0012830300402574795   4.280849967875105   0.2702929521113688   6.69020861571623   0.032501004292255574   0.04003363501569795
0.10863999999999999   0.0016535433007225135   4.245522072597258   0.3140451560875975   6.283059075838162   0.029250397946170785   0.03903908239461036
0.117925   0.0020465558438500773   4.29328471437039   0.34653223709192926   5.93310607544175   0.02571454756395811   0.03769501516757203
0.12721   0.0024646102003099755   4.382595420064388   0.3711346092606873   5.631226563527426   0.02194482752533187   0.03607855524988196
0.13649499999999998   0.0029091303201813513   4.494128375629663   0.3901030669577702   5.369529369177582   0.017977226271353758   0.03424610277568649
0.14578   0.0033810591904948058   4.617564023514692   0.4049801591353771   5.1415177703378605   0.013837113532344543   0.0322397356250657
0.155065   0.0038811212875357473   4.746842144742587   0.41684949392462506   4.941912142593134   0.009542264353768539   0.030091339722735904
0.16435   0.004409944623233286   4.878163197373291   0.42648859400432865   4.766425046911756   0.005105065311295645   0.02782550178795554
0.17363499999999998   0.004968122281756692   5.009066797228599   0.43446565485562333   4.611560263304262   0.0005338369032979966   0.025461141080815496
0.18291999999999997   0.005556245165887633   5.137868187382775   0.44120254888324334   4.474449371520552   -0.004166042871020025   0.02301325929568376
0.192205   0.006174919835259149   5.263369633662522   0.44701686208767144   4.352722527818732   -0.008991702332358553   0.020493717299790153
0.20149   0.006824778073712069   5.3847725562906055   0.45215054903940705   4.244408365712569   -0.013941864327586286   0.017911919555942218
0.210775   0.007506481984905852   5.5014836514792   0.45678989088982064   4.14785535396607   -0.019016832287566163   0.015275457068587723
0.22005999999999998   0.00822072629266977   5.613110061264276   0.461079618945658   4.0616707856768155   -0.024217951927605643   0.012590409991322148
0.22934499999999997   0.008968238931375019   5.719374897955168   0.4651330692501589   3.984672755354117   -0.029547565323521808   0.009861711452538321
0.23863   0.009749780663663552   5.820113640562716   0.46903959810519463   3.9158522866125063   -0.03500870204069348   0.007093347779922461
0.247915   0.010566144168673165   5.91522464099846   0.47287007303634165   3.8543429624523053   -0.04060510651878064   0.004288567566903698
0.2572   0.011418152549555652   6.004680915453627   0.4766809625630059   3.7993970828680177   -0.046340994021542736   0.0014499672932323927
0.26648499999999997   0.012306657923874786   6.08849574786817   0.48051745424500847   3.750365890104069   -0.052221057940527976   -0.0014203245903569228
0.27577   0.0132325396432288   6.166714114761654   0.484415815395648   3.7066839794546786   -0.05825043147951105   -0.004320577028186227
0.285055   0.014196702659250156   6.239422549782067   0.48840522669975245   3.6678563102265986   -0.06443454100555429   -0.007249432705996306
0.29434   0.015200075865172016   6.306731640309328   0.49250920469885046   3.6334476294765135   -0.07077913196485573   -0.010205827888527811
0.303625   0.016243610381004355   6.3687547009038825   0.49674670989568886   3.6030737581705816   -0.07729030370962084   -0.013188846596197193
0.31290999999999997   0.017328278051580492   6.425637872532017   0.5011330301948725   3.5763942593904323   -0.08397434241144595   -0.01619786062878351
0.322195   0.018455069909169806   6.477543041704629   0.5056804757970257   3.5531064412949003   -0.09083771993844347   -0.019232407029089058
0.33148   0.01962499472205767   6.524608858743312   0.5103989346379063   3.5329402419454508   -0.09788732723795111   -0.022292004262615163
0.340765   0.020839077815664016   6.5670292374903605   0.5152963278232772   3.5156538069416494   -0.10512998451167306   -0.02537654787456723
0.35005000000000003   0.022098359188881457   6.604950831630004   0.5203789391595155   3.501030416588026   -0.11257301609564517   -0.028485737139116545
0.359335   0.02340389364356459   6.638562261356798   0.5256517715589629   3.488874228267478   -0.12022370430346632   -0.031619578962637306
0.36862   0.02475674780669738   6.668037082745319   0.531118695199806   3.479009266273514   -0.128089605057411   -0.03477804596299219
0.377905   0.026158001223470572   6.693547087242648   0.5367827389805574   3.4712753812793897   -0.13617847587209786   -0.037961152942828175
0.38719   0.027608743585895903   6.715271669716898   0.5426461678690576   3.4655277900480996   -0.1444981863779224   -0.04116902229905321
0.396475   0.02911007492181307   6.733377182325434   0.5487106605696018   3.4616345704928224   -0.15305685985040943   -0.04440172879983295
0.40576   0.03066310440951385   6.7480408876501325   0.5549774010562565   3.4594754613860506   -0.16186266458561932   -0.04765946380124375
0.415045   0.03226894950294324   6.759425771148398   0.5614471636510961   3.4589406061117938   -0.17092407461916284   -0.05094240975027482
0.42433   0.0339287355778041   6.767700462962602   0.5681203991375758   3.4599293660845127   -0.1802496065706865   -0.05425080739787623
0.43361500000000003   0.035643595006335536   6.773015968043692   0.574997285374979   3.4623494190156974   -0.18984808382478932   -0.0575848123395139
0.4429   0.03741466672324981   6.7755369483742145   0.582077783434341   3.466115880787411   -0.19972830040187642   -0.060944740651706505
0.452185   0.039243095637837004   6.775405858408995   0.5893616780087189   3.4711505607204463   -0.20989939510237998   -0.06433076227199136
0.46147   0.041130032015518576   6.772774986122938   0.5968486089079599   3.4773813480002365   -0.22037052253961137   -0.0677432089948756
0.470755   0.043076631291827226   6.767777342445061   0.6045381083591895   3.4847415363070535   -0.231151161188322   -0.07118227148024672
0.48004   0.04508405320487816   6.760556474989092   0.6124296123156767   3.4931694615121494   -0.24225077583316276   -0.07464832373741262
0.489325   0.047153461933970284   6.751237341281275   0.6205224956621281   3.502607892922304   -0.25367907806725565   -0.07814151407461067
0.49861   0.049286025296777045   6.739944529187479   0.6288160764458252   3.5130036888983347   -0.26544600994289036   -0.08166216504449743
0.507895   0.05148291467661392   6.726801878207062   0.6373096368208581   3.524307454315066   -0.2775615312233754   -0.08521057519783588
0.51718   0.053745304595906214   6.711925466411738   0.646002431237235   3.5364731838410877   -0.2900358256498853   -0.08878704250603861
0.526465   0.05607437262313544   6.695418072808551   0.6548937004007902   3.5494579551156678   -0.3028793370977719   -0.0923917049029348
0.53575   0.05847129858099391   6.677394156855848   0.6639826664313259   3.5632217607152543   -0.3161024962057618   -0.09602502556035619
0.5450349999999999   0.060937265290665774   6.657950105886032   0.6732685621463489   3.5777271151555663   -0.3297159852917923   -0.0996871482805167
0.5543199999999999   0.0634734575390029   6.637181018840779   0.6827506169086206   3.5929389202811257   -0.34373069206177814   -0.10337835291487586
0.563605   0.06608106201088211   6.615180813991029   0.6924280643277897   3.6088244281984365   -0.35815757310592267   -0.10709894321544078
0.57289   0.06876126665489005   6.592033077950496   0.7023001367087937   3.6253529175131862   -0.3730078652783734   -0.11084911987147889
0.582175   0.07151526246623063   6.567824894238441   0.7123661079962231   3.6424952659953327   -0.3882928199799777   -0.11462922291234315
0.59146   0.07434424107514967   6.542630673001341   0.7226252484993987   3.6602243480769467   -0.40402400744510003   -0.11843940605569385
0.600745   0.07724939520814005   6.516528037383397   0.7330768401242381   3.678514608193044   -0.42021304193164083   -0.12227999404119526
0.61003   0.08023191965439153   6.489584130243729   0.7437201984762042   3.6973418892262435   -0.43687184231966314   -0.12615114982416242
0.619315   0.08329300982857682   6.461869886337817   0.7545546480403063   3.7166834757164544   -0.45401229238736857   -0.13005317544372605
0.6286   0.0864338619399199   6.4334476576159965   0.7655795287833713   3.736517941603066   -0.4716466057538119   -0.13398630273368012
0.637885   0.08965567434492462   6.404375744274277   0.7767942221002124   3.756824949642628   -0.48978712720719375   -0.13795067148209816
0.64717   0.09295964351133502   6.374713533382991   0.7881980817661828   3.777585507166772   -0.5084464227649742   -0.14194671217414798
0.656455   0.09634697082856608   6.344514720665147   0.7997905533798934   3.798781263427301   -0.5276369569114235   -0.14597443540790897
0.66574   0.09981885397316634   6.313829422635187   0.8115710277007944   3.8203953007024496   -0.5473717946932712   -0.15003425851261298
0.675025   0.10337649468776688   6.282702064451922   0.8235389730041482   3.842411176490088   -0.5676637867556087   -0.15412600261968798
0.68431   0.10702109349296551   6.251182906284919   0.8356938474661142   3.864813517950253   -0.5885261446188468   -0.15825022898871458
0.693595   0.11075385097885382   6.2193112975325775   0.8480351223212403   3.8875877689133866   -0.6099723309636125   -0.1624070389931174
0.70288   0.11457597007249132   6.187131771563314   0.8605623168691605   3.910719917530623   -0.6320156240075975   -0.16659670080051894
0.712165   0.11848865318947767   6.154679351014219   0.8732749539829646   3.9341967628739516   -0.654669854606887   -0.17081935821022826
0.72145   0.12249310220270768   6.121988154144744   0.8861725611452508   3.9580057900877854   -0.6779488862225724   -0.1750750873114592
0.730735   0.12659052007130084   6.0890943398148805   0.8992546948324527   3.9821350422357966   -0.7018666636726912   -0.1793642018275024
0.74002   0.1307821114815768   6.056028207850323   0.912520948396632   4.0065730275106635   -0.7264374020327609   -0.18368679843565458
0.749305   0.1350690772036156   6.0228185781677945   0.9259708728459943   4.031309068341695   -0.7516755845197779   -0.18804310558946585
0.75859   0.13945262373277648   5.989496359730477   0.9396041116623729   4.056332617508972   -0.7775955204468294   -0.19243334729552763
0.767875   0.14393395224806446   5.956083588227745   0.953420247861809   4.081634060564577   -0.8042121040728194   -0.19685750229603433
0.77716   0.14851426839033136   5.922607835328988   0.9674189374513862   4.107203786442275   -0.8315401799813013   -0.20131599833593894
0.786445   0.15319477690275293   5.889089617714518   0.9815998357383172   4.133032804415369   -0.8595947666984692   -0.20580870884894656
0.79573   0.15797668160864567   5.855552630953296   0.9959625979772785   4.159112521936581   -0.888391098956695   -0.21033604433150363
0.805015   0.16286118600640595   5.822016021485813   1.0105068875526169   4.185434795477484   -0.9179445058153238   -0.2148979959816786
0.8143   0.1678494954176196   5.788497605016982   1.0252324023125121   4.2119917030651255   -0.9482707096300547   -0.2194947436443863
0.823585   0.1729428149729076   5.75501679602926   1.0401388483606522   4.238775660038081   -0.9793852994449733   -0.2241265104386337
0.83287   0.17814234715969693   5.7215872494426145   1.0552259109864324   4.265779654959091   -1.0113042658960436   -0.22879316926331614
0.842155   0.183449298898969   5.688226839847399   1.070493339357059   4.292996584824887   -1.0440437677170467   -0.23349526330098797
0.85144   0.18886487448128197   5.65494933658443   1.0859408611067631   4.320419877798784   -1.0776198707229825   -0.2382326834985224
0.860725   0.1943902776020719   5.621768584929025   1.1015682074209834   4.34804324601084   -1.1120490477182103   -0.24300570832339297
0.87001   0.2000267148549397   5.588693163601956   1.1173751522327113   4.375860527773361   -1.1473481807931933   -0.24781415448072538
0.879295   0.20577539041131618   5.555738719367979   1.1333614510021188   4.403865829742736   -1.1835336930114206   -0.252658448569682
0.88858   0.2116375069468846   5.522914330300431   1.1495268524106368   4.432053744472452   -1.2206227150195603   -0.25753866585999435
0.897865   0.21761427071662373   5.490228548887417   1.165871153523601   4.460418751205079   -1.2586324348754931   -0.2624547521257479
0.90715   0.2237068901513266   5.457693152580218   1.1823941819933876   4.488955463676386   -1.297579967635066   -0.2674071044728082
0.916435   0.22991656335880203   5.425314620977294   1.1990956639289871   4.517659330754392   -1.3374829377603845   -0.2723956765073046
0.92572   0.23624449637199052   5.3931010800486225   1.2159754186374507   4.546525400416363   -1.3783589378066747   -0.277420589739852
0.935005   0.24269189895899626   5.361059658947336   1.2330333102525126   4.575548873594199   -1.4202258342276746   -0.2824819770663509
0.94429   0.24925997037177808   5.329195926431067   1.2502691021181134   4.604725512503956   -1.4631016668991532   -0.28757980196609606
0.953575   0.2559499204748012   5.297515851000636   1.2676826726100459   4.634050862442161   -1.5070047407818425   -0.29271425072334567
0.9628599999999999   0.2627629461147908   5.2660276303655245   1.2852737769962852   4.663521132289142   -1.551952957794767   -0.2978856431611924
0.972145   0.2697002594105393   5.234733318147687   1.303042328500745   4.693132033507328   -1.5979652931274484   -0.3030938226774884
0.98143   0.27676306138852014   5.20363846922341   1.32098813721245   4.722879894330707   -1.6450600986725257   -0.30833879401516145
0.990715   0.283952558724299   5.172747851041421   1.339111074286209   4.752761003775052   -1.6932565963411697   -0.3136211713873948
1.   0.2912699534294725   5.142063831335117   1.3574109723329129   4.7827716895789765   -1.7425736574774744   -0.31894053907196834

==> hSTinvahbhctczq0625negk.dat <==
0.51   0.001676481275016428   337.3968383820013   0.0006647168568634005   0.1391380978754368   0.0636274650902831   0.06375234643256786
0.5189   0.003913553022681856   146.1868113517047   0.0033800859540160416   0.2660401643550918   0.06334908352972485   0.06402190972036728
0.5278   0.00595182441836696   97.56021385359534   0.00730369553620852   0.36654386747378537   0.06290267943919665   0.06443594445612313
0.5367   0.007925786918145532   74.51353070522171   0.012113743850895524   0.4554070071854337   0.06229727537979851   0.06497057175647596
0.5456   0.00988355762915148   60.86112560128868   0.017637991698463182   0.5372178627324902   0.061531432827502765   0.06561287059025307
0.5545   0.011849926659564023   51.75559054487181   0.023765398755088617   0.6141278401602818   0.06059989095133451   0.06635426718738391
0.5634   0.013840027994640895   45.21547624691438   0.030417712393396953   0.6873521173820915   0.05949549652472924   0.06718838999969877
0.5723   0.015864104547464918   40.27210441539474   0.03753670312769225   0.7576578891204364   0.05820991327968508   0.0681102758309988
0.5812   0.017929605721227232   36.393733790848174   0.0450774187117629   0.8255672871525473   0.05673414426917144   0.06911594998095219
0.5901000000000001   0.020042245645761205   33.26321019222066   0.05300420018333975   0.8914555832073168   0.05505865859544836   0.07020201278605287
0.599   0.02220659429722966   30.678936193811907   0.061288163754541415   0.95560395896095   0.05317355739575575   0.07136560240401714
0.6079   0.02442643431848664   28.506383303876937   0.0699055342084574   1.0182300742447528   0.05106859933502579   0.07260424089020398
0.6168   0.02670498041356797   26.652373118518966   0.07883644822876222   1.0795070104552742   0.04873338261876272   0.0739157316451556
0.6257   0.029045033530437653   25.05003631122734   0.08806414583824522   1.1395753663072623   0.04615722569493376   0.07529815398064495
0.6346   0.03144907867358926   23.650147767270113   0.09757432722688891   1.1985515251270151   0.04332922052936144   0.07674979633137716
0.6435   0.03391936196414329   22.415739552466714   0.10735471579279206   1.2565332880082143   0.04023837410602791   0.07826908662803497
0.6524   0.03645793554386381   21.31836335395858   0.11739465362140646   1.3136039744661128   0.03687346387380335   0.07985461794007354
0.6613   0.03906670065251155   20.335821733024723   0.12768484728455273   1.3698354017482346   0.033223125555323064   0.08150508293326746
0.6702   0.04174744039748414   19.450485964412408   0.1382171696227989   1.42529003110303   0.029275825765172868   0.08321934256938184
0.6791   0.044501835431993333   18.648230794213752   0.14898443816955761   1.4800227327509599   0.025019912910751355   0.08499627884367061
0.688   0.04733148437226461   17.91754407918953   0.1599802897651479   1.5340820649409523   0.020443571215725393   0.08683492169555415
0.6969000000000001   0.05023791771455518   17.248985752379298   0.1711990636710364   1.5875113124958844   0.015534865934543134   0.0887343342346081
0.7058   0.05322261031561494   16.634712745880293   0.18263571458194058   1.64034925196763   0.010281664628547148   0.09069363885458477
0.7147   0.05628698600916594   16.068166974636743   0.19428570276950352   1.6926308803396009   0.004671757607614838   0.09271205841764789
0.7236   0.059432428359275466   15.543815364859464   0.20614495035601935   1.7443878575186713   -0.0013072494833580959   0.09478883809143901
0.7325   0.06266028638525636   15.056960660220463   0.21820978303671903   1.795649037683431   -0.007667865933252279   0.09692327955593126
0.7414000000000001   0.06597187737214949   14.603584858019122   0.23047686713871807   1.8464407861913654   -0.014422758540046035   0.09911471451791355
0.7503   0.06936849249042103   14.180228942112203   0.2429431789299148   1.8967871989825984   -0.021584725910569653   0.10136253949009418
0.7592   0.07285140267117458   13.783902894869764   0.25560598644853916   1.946710681044494   -0.029166700130132166   0.1036661749596405
0.7681   0.07642185356026658   13.412003093996347   0.26846276337462377   1.9962316223642123   -0.03718176368665618   0.10602508291845324
0.777   0.08008107650463786   13.062257843915972   0.28151122241804477   2.045369087629567   -0.04564313276892327   0.10843872636737435
0.7859   0.08383028642084832   12.732669072322038   0.29474926281393105   2.0941407222585195   -0.054564183722396006   0.1109066129956634
0.7948   0.08767068505523176   12.42147787485523   0.30817496062144306   2.142562935331613   -0.06395838976090638   0.1134282837924839
0.8037000000000001   0.09160346075086843   12.127122509979634   0.3217865387220908   2.1906510448135608   -0.07383940878779773   0.11600332371631222
0.8126   0.09562979198929947   11.848220544146159   0.335582366956498   2.2384193835488593   -0.08422103020219011   0.11863127212186574
0.8215   0.09975084721295815   11.583534646755597   0.34956093916807934   2.285881297128542   -0.09511718542702136   0.12131176366330491
0.8304   0.1039677854745077   11.331960823065844   0.36372085870432325   2.3330494033129217   -0.10654193903514038   0.12404440778094071
0.8392999999999999   0.10828175892765739   11.092507247077844   0.3780608390606083   2.37993547871895   -0.11850948752799133   0.12682886261247786
0.8482000000000001   0.11269391108993272   10.864284158360672   0.3925796768655475   2.426550628917244   -0.1310342066309468   0.12966469116949902
0.8571   0.11720538135380841   10.646477435549032   0.4072762701984113   2.4729053688060163   -0.14413057523378783   0.1325517864216013
0.866   0.12181730118079602   10.438367363494248   0.4221495803139261   2.519009510831106   -0.15781322864576236   0.13548960321902065
0.8749   0.1265307970399052   10.239287786286436   0.43719864172281375   2.564872452841025   -0.17209696962616028   0.13847793029280742
0.8838   0.13134699325906107   10.048636114002647   0.4524225725062819   2.610502982809906   -0.186996736225036   0.14151650231786828
0.8927   0.13626700414209209   9.865867547584765   0.46782051155855897   2.6559095048122523   -0.20252753579986818   0.14460497298333536
0.9016   0.14129194564499006   9.690475533254478   0.4833916916516386   2.7010999249526644   -0.2187046770904538   0.14774317115101188
0.9105000000000001   0.1464229273848962   9.522008053941663   0.49913537756738435   2.746081814699201   -0.2355434552162052   0.15093065014780596
0.9194   0.15166105792490037   9.360034227198012   0.5150508962579137   2.790862276819963   -0.25305941492720097   0.1541675279214075
0.9283   0.15700743819743682   9.204173504724046   0.5311375865832746   2.835448173740659   -0.2712681819115259   0.15745334459760255
0.9372   0.16246316864020796   9.054069876505908   0.5473948430570256   2.8798459510202523   -0.29018559765999513   0.1607878134495421
0.9460999999999999   0.16802935122753612   8.909394595092015   0.5638221246940432   2.9240618310895266   -0.3098275446126907   0.16417079030868198
0.9550000000000001   0.17370707756907217   8.769843224790305   0.5804188708282005   2.9681016249371295   -0.3302101365690345   0.1676020726389339
0.9639   0.1794974444212811   8.635135028058475   0.5971846017552795   3.0119710343530848   -0.3513496093616081   0.17108145942859523
0.9728   0.18540154167004386   8.505009831111606   0.6141188347004576   3.0556753608543357   -0.3732623383228438   0.17460874739342477
0.9817   0.1914204559311425   8.379225759124965   0.6312211051960972   3.0992198830721502   -0.39596485680132437   0.17818374870218548
0.9905999999999999   0.19755528087607957   8.257558496882611   0.648491032282593   3.142609243885078   -0.4194738466313867   0.18180627200170585
0.9995   0.2038070982000793   8.13979759519616   0.6659281902489231   3.185848381601545   -0.4438061389048362   0.1854762234307521
1.0084   0.21017699446554988   8.02575033521544   0.6835322174045663   3.2289416843405494   -0.4689786730736439   0.18919331004357537
1.0173   0.21666605352459356   7.9152342839452725   0.7013027639035556   3.2718934754479916   -0.49500854275187856   0.19295743032441484
1.0262   0.22327535486521274   7.80807770108896   0.7192394793109674   3.314707900399918   -0.5219130797460572   0.19676851275334065
1.0351   0.230005977340076   7.704125372565094   0.7373420351674178   3.3573889885923696   -0.5497095679676789   0.20062618463208762
1.044   0.2368590067890946   7.603222925395974   0.755610171862689   3.3999404198627183   -0.5784157830570511   0.20453063107975789
1.0529000000000002   0.24383551620362756   7.5052373949712665   0.7740435698867274   3.442365892751662   -0.6080491488486591   0.20848130963128786
1.0617999999999999   0.2509365836629281   7.4100327294767645   0.7926419635671573   3.4846690251975128   -0.6386276881663259   0.21247843406862044
1.0707   0.2581632864420026   7.317488244929723   0.8114051017644848   3.5268530535253375   -0.6701694027981261   0.2165216113484443
1.0796000000000001   0.2655166987710981   7.227488024178115   0.8303327326242571   3.568921339260512   -0.7026923382703526   0.22061081488518872
1.0885   0.27299789682529885   7.139921478486205   0.8494246338456004   3.6108769192671706   -0.7362149112838232   0.22474600650336837
1.0974   0.2806079526447566   7.054687475661045   0.8686805735623718   3.6527228690850237   -0.770755466747341   0.22892695502858382
1.1063   0.2883479405451758   6.971687300826378   0.8881003493963875   3.694462076379706   -0.8063327390116874   0.23315366662454323
1.1152   0.2962189311385046   6.890833333289701   0.9076837504454243   3.736097370739298   -0.842965185099506   0.2374257318285938
1.1240999999999999   0.3042219981522743   6.81203522726019   0.9274305985042142   3.7776313590625157   -0.8806719630210611   0.24174336522731402
1.133   0.3123582122354061   6.735213152846006   0.947340709128713   3.8190666586929356   -0.9194719580551977   0.24610631550846876
1.1419000000000001   0.3206286416745102   6.660288408478919   0.9674138956266367   3.8604058855178307   -0.9593844620634444   0.25051459748212845
1.1508   0.32903435863504354   6.587190585519418   0.9876500061333868   3.901651337847331   -1.0004287284255475   0.25496767821717603
1.1597   0.33757643103606916   6.515846630367149   1.0080488737726467   3.9428054308909504   -1.0426242054906043   0.2594661547402577
1.1686   0.3462559285555386   6.446193062506864   1.0286103523331065   3.9838703756583707   -1.0859905969786288   0.26400940564488423
1.1775   0.35507391955174084   6.3781667233126695   1.0493342971811928   4.0248483657146075   -1.130547657880377   0.2685974764954382
1.1864   0.3640314715769989   6.311708399254168   1.0702205679062857   4.065741517459456   -1.1763152626115583   0.27323027965959107
1.1953   0.37312965216427146   6.246760898152912   1.0912690325031587   4.106551867932263   -1.2233136028953993   0.2779077733508419
1.2042000000000002   0.382369528412239   6.183271528827298   1.1124795644526586   4.147281396096673   -1.2715627207774276   0.28262980764845463
1.2130999999999998   0.39175216725640966   6.121187773893381   1.1338520438811583   4.187931997706252   -1.321083241108457   0.28739638884782276
1.222   0.40127863475647235   6.0604622800910315   1.1553863530352209   4.228505530940337   -1.3718954486412005   0.29220732468656563
1.2309   0.4109499971775004   6.001048369066671   1.1770823821881238   4.269003775069908   -1.4240200699694545   0.2970625312379386
1.2398   0.42076731960335456   5.942901264382363   1.198940021313619   4.3094284807205705   -1.477477985842335   0.30196200325389755
1.2487   0.43073166858814665   5.885979156323839   1.2209591749233881   4.349781295279361   -1.5322901224884555   0.30690557938710766
1.2576   0.44084410933477225   5.830240522642884   1.2431397455897077   4.390063951976022   -1.5884777184518504   0.31189343760693733
1.2665   0.45110570585922194   5.775647781697712   1.265481634740041   4.430277737936114   -1.6460619613414782   0.3169252914624955
1.2753999999999999   0.46151751854949624   5.722164837857197   1.2879847288969568   4.470424542231553   -1.7050640657365974   0.322000986546711
1.2843   0.4720806202827121   5.669755454984127   1.3106489894031366   4.510505564714713   -1.7655058538760484   0.32712056764418324
1.2932000000000001   0.482796068339167   5.618385771045225   1.3334742952034242   4.550522458580083   -1.8274090145518243   0.33228402652490774
1.3021   0.4936649279763477   5.568024824110912   1.356460574375715   4.590476530344906   -1.8907951288577283   0.3374910732434935
1.311   0.5046882649154125   5.518639904199393   1.3796077616684057   4.630369083391768   -1.9556866327984426   0.34274192631771033
1.3199   0.5158671388596576   5.4702029353274195   1.402915762955004   4.67020156302998   -2.022105314473733   0.3480362438271668
1.3288   0.527202616103717   5.422683696046124   1.4263845240915898   4.709975137855758   -2.0900738762642757   0.353374362344801
1.3377   0.5386957560391183   5.376057294052827   1.450013957144888   4.749691128463915   -2.1596142864507417   0.35875564470998644
1.3466   0.5503476263337717   5.330295381560251   1.4738040224544637   4.789350618233725   -2.2307496043011295   0.3641805990673221
1.3555000000000001   0.5621592870388737   5.285373776504251   1.4977546426240325   4.828954784821455   -2.3035024490581892   0.3696488715308115
1.3644   0.5741318005312233   5.241268687160969   1.5218657560994253   4.8685048782016755   -2.3778955437849247   0.3751604117847526
1.3733   0.586266228179554   5.197955902537213   1.5461372991026396   4.908002043089514   -2.453952271737939   0.3807153707446214
1.3822   0.5985636338615911   5.155414620103376   1.5705692240676234   4.947447197272711   -2.5316954291768936   0.38631331062511115
1.3911   0.6110250820537014   5.1136217801546255   1.5951614891837345   4.986841392497667   -2.611148867145662   0.39195459488780054
1.4   0.6236516280220644   5.072557861756803   1.6199140072243714   5.02618576865395   -2.692335718323211   0.39763888839699235

==> hSTinvahbhctczq0negk.dat <==
0.505   0.0016122028025307082   345.56464411154064   0.0006394311861059373   0.13314091228636032   0.06488312900889429   0.06500038370069991
0.51395   0.0037674440625300593   149.5831209579181   0.0032548436132609493   0.2566079309633834   0.06462108268842372   0.06525408323093732
0.5229   0.0057418220580324674   99.62650173183827   0.007055777450585477   0.35528598776545217   0.06419793977712197   0.06564642713196563
0.53185   0.007660084948264383   75.96654489932223   0.0117335789561663   0.44294193447912983   0.06362118721776142   0.06615544664801289
0.5408   0.009567217967194817   61.96288695044589   0.017121609507979006   0.5238908026673866   0.06288875433489087   0.06676930970088842
0.54975   0.011486516284732792   52.631541429052405   0.023111902449930586   0.6001628886008952   0.06199494868432864   0.06748001778101852
0.5587   0.013432253033530283   45.934283193913544   0.029628047066954356   0.6729074803225605   0.06093232804690053   0.0682817262770903
0.56765   0.015414131308095517   40.87574440049928   0.036613017438598766   0.7428513200849758   0.05969234195178545   0.06916982986334795
0.5766   0.017439233171519616   36.90995538805438   0.0440226517677672   0.8104897658981405   0.05826585471639289   0.07014058417404308
0.58555   0.01951301422721855   33.710810227153914   0.05182183220904868   0.8761792592952216   0.05664312608669672   0.07119084932029482
0.5945   0.02163985445095811   31.071430002351793   0.0599820379991351   0.9401872471252488   0.054814166586616135   0.07231799122880009
0.60345   0.02382339381085816   28.853800707946775   0.06847973576259002   1.002721010910519   0.05276858398626388   0.07351965237751551
0.6124   0.026066738521475365   26.962247013174004   0.07729522141332641   1.0639456030068821   0.05049582056452861   0.07479381744946192
0.62135   0.028372605889831915   25.328295541456104   0.0864118340678589   1.1239953121239374   0.047985081532985197   0.07613862864579503
0.6303   0.030743415439834353   23.901503368646505   0.09581532603596955   1.1829814139516066   0.045225381902605534   0.07755248253803705
0.63925   0.033181359280537844   22.643893616007023   0.10549342240229384   1.2409975653460898   0.04220552081320653   0.07903392720641518
0.6482   0.035688450587223176   21.526385016051837   0.11543546662779333   1.298123717569586   0.03891420168944975   0.08058160626266271
0.65715   0.0382665603158486   20.526202230824122   0.1256321483516286   1.3544287961137293   0.03533989929200843   0.0821943318517305
0.6661   0.04091744295195044   19.625352668243895   0.13607527453712454   1.4099729120310633   0.03147099517616614   0.08387094552794931
0.6750499999999999   0.04364276242450843   18.8093312346765   0.14675762681933854   1.4648089609178077   0.027295672218720913   0.08561046506470206
0.6839999999999999   0.04644410367312458   18.06638939179549   0.1576727881673996   1.5189837296111905   0.022801996255085173   0.0874118977634906
0.69295   0.04932298639131919   17.38684464330491   0.16881503172517887   1.5725389986602918   0.017977850391914456   0.08927438976014067
0.7019   0.052280876810938424   16.762690916716064   0.18017923480063733   1.6255123564556873   0.01281101575371822   0.09119710272675369
0.71085   0.055319196868366075   16.1872136865139   0.19176080506093826   1.6779376726963957   0.007289097061013453   0.09317929946388248
0.7198   0.058439327635959354   15.654772873256027   0.20355559055409012   1.729845680671165   0.001399598043360661   0.09522021817921655
0.72875   0.06164261763862367   15.160555772020214   0.2155598421407682   1.7812643783664863   -0.004870173541194425   0.09731921720868793
0.7377   0.06493038807993085   14.7004608344049   0.22777017004237837   1.8322193935489124   -0.011533031545921219   0.09947564089473573
0.74665   0.06830393357200702   14.270955605658402   0.2401834811705895   1.8827342943338412   -0.018601918423436236   0.10168891106300447
0.7556   0.07176452535055325   13.868975530732603   0.25279694379940276   1.9328306141742053   -0.026089964472762617   0.10395851971704102
0.7645500000000001   0.07531342199746899   13.491879743626395   0.26560801368920334   1.9825285821733405   -0.03401038314053056   0.10628383694439363
0.7735   0.07895185632832785   13.137336801427605   0.2786142992487398   2.0318466923399865   -0.04237656551158904   0.10866444109571556
0.78245   0.08268105620379858   12.803318786633747   0.29181367153590476   2.080802243953478   -0.05120201555537328   0.11109977702801174
0.7914   0.08650222867882673   12.488019909955263   0.3052041206333415   2.1294112446713567   -0.06050046743517939   0.11358943190580904
0.80035   0.0904165744458012   12.189848576925746   0.3187838298420983   2.177688739280522   -0.0702856661770444   0.11613308660672218
0.8093   0.09442528050482851   11.907398799853775   0.3325510997323037   2.2256486971079767   -0.08057163819802024   0.11873017240448858
0.8182499999999999   0.09852952666281262   11.639407314776518   0.34650437275214924   2.273304368956837   -0.09137247123367875   0.12138038035360331
0.8271999999999999   0.10273048365626401   11.384750639546304   0.3606422012879887   2.3206680568353675   -0.10270241239487583   0.12408328926690901
0.83615   0.10702931477757097   11.142414224292507   0.37496324263394876   2.367751368701972   -0.11457584879775701   0.12683862548441147
0.8451   0.11142717782906057   10.91149276491385   0.38946625808310525   2.414565228146322   -0.12700731782745958   0.1296459638600046
0.85405   0.11592522198580822   10.691156479072038   0.40415007801677544   2.4611199249544486   -0.1400116020993055   0.13250509071631902
0.863   0.12052459597430662   10.480673155372033   0.4190136475017593   2.5074252439069986   -0.15360340093964167   0.13541558070520218
0.87195   0.12522643453192683   10.27936212209016   0.4340559216600457   2.553490382362958   -0.16779780013999698   0.13837718783153313
0.8809   0.1300318780319337   10.086611089698456   0.44927599305874993   2.5993240161542808   -0.18260990891347506   0.14138964980833887
0.88985   0.1349420581564352   9.901862707537061   0.46467298370419935   2.6449344439501052   -0.1980549919414788   0.14445266835306828
0.8988   0.13995809982586283   9.724604745922937   0.48024605140295795   2.690329586052186   -0.21414851760052317   0.14756599910117343
0.9077500000000001   0.1450811302873164   9.55437029435571   0.49599444563726997   2.735516725881262   -0.23090604199531078   0.15072941825424185
0.9167   0.15031226998969852   9.390734272787094   0.5119174386934001   2.780503077508818   -0.24834323601746564   0.15394259972380386
0.92565   0.15565264001828044   9.233299333012953   0.5280143711533806   2.8252952124986694   -0.26647605993885376   0.15720537635546378
0.9346   0.16110335007076695   9.08170474068889   0.5442845652685115   2.8698998146430914   -0.28532045965441183   0.1605175106406977
0.94355   0.166665517582866   8.935615593691807   0.5607274504195309   2.914322849755983   -0.3048926512077872   0.16387878163201391
0.9525   0.172340255531075   8.794721964867673   0.5773424759289228   2.9585700590459627   -0.32520897587431813   0.16728903177803342
0.9614499999999999   0.17812866803123045   8.658740297214502   0.59412907832534   3.002647201793033   -0.3462858493883064   0.17074798756432585
0.9703999999999999   0.18403186749336353   8.527406312420784   0.611086792920603   3.046559499920534   -0.36813987620481164   0.17425544707320714
0.9793499999999999   0.19005095808972033   8.400471181460777   0.6282151399440336   3.09031198949307   -0.3907879307520239   0.17781131169051015
0.9883   0.19618703525990155   8.27770832018908   0.6455136194552409   3.1339098168923463   -0.4142468347504719   0.18141537016084108
0.99725   0.20244121071790394   8.15890697426294   0.6629818736726617   3.1773573936486375   -0.4385336410544167   0.18506736077722297
1.0062   0.2088145840163513   8.043866761770747   0.6806194965238402   3.2206592079783065   -0.46366562656150495   0.18876722200424254
1.01515   0.21530825051517885   7.932403719251729   0.6984260848443392   3.263819633058655   -0.4896601384644467   0.19251474018841455
1.0241   0.22192331193292852   7.824344233952488   0.7164013049768094   3.3068426407817886   -0.5165347268841914   0.19630982655807505
1.03305   0.22866086107421274   7.719529032388684   0.7345447916394401   3.3497324299500155   -0.5443069861947055   0.20015219342649293
1.0419999999999998   0.235521996742752   7.61780457430511   0.7528562428151552   3.392492571601719   -0.5729948166986422   0.20404184000065193
1.0509499999999998   0.24250781346220693   7.519029996563759   0.7713353516986265   3.435126720596571   -0.6026161996954025   0.20797853452873866
1.0598999999999998   0.24961940501650115   7.423072948244083   0.7899818281970423   3.4776384613527918   -0.633189131329316   0.21196219019048354
1.0688499999999999   0.25685786202234345   7.329807838515277   0.8087953822929034   3.5200311851777193   -0.6647319942931658   0.21599261963846372
1.0777999999999999   0.2642242783826099   7.239117607388583   0.8277757636242298   3.562308049337423   -0.6972631523044731   0.2200697016551287
1.0867499999999999   0.2717197467054133   7.150891460489872   0.8469227311425126   3.6044721412950933   -0.730801198877951   0.22419331032583192
1.0957   0.27934535491974893   7.065023288551915   0.8662360311588415   3.646526559724565   -0.7653649928017646   0.22836343977379692
1.10465   0.28710219506014284   6.9814179236649085   0.8857154512035875   3.688474103062468   -0.8009731795959665   0.23257978250141084
1.1136   0.2949913538432225   6.8999816984913025   0.9053607605176036   3.7303176605249546   -0.8376448467414355   0.23684225841597045
1.12255   0.30301391995173715   6.82062569912915   0.9251717544358475   3.7720599468913245   -0.8753992666464343   0.24115085276840664
1.1315   0.31117098565060586   6.743267480630239   0.9451482630143337   3.8137033262931372   -0.9142557362998243   0.24550544516097403
1.14045   0.3194636341064431   6.667828513077701   0.9652900730160231   3.8552505005531716   -0.954233790183175   0.24990588321061638
1.1494   0.32789295179555494   6.594236222498754   0.9855970031778305   3.8967038729202197   -0.9953528563689628   0.25435195100228364
1.15835   0.3364600293650627   6.522416420792377   1.006068908124356   3.9380657147642215   -1.037633088815477   0.2588439077899925
1.1673   0.3451659483565937   6.452305817385967   1.0267055980681041   3.9793383724891247   -1.0810941011109656   0.26338130140892496
1.17625   0.35401179737206284   6.383839558797626   1.0475069352775048   4.020523854638418   -1.1257561328071843   0.26796418445926373
1.1852   0.36299865866548436   6.316958485484259   1.0684727534612521   4.061624472122571   -1.1716392970061105   0.2725923495332122
1.19415   0.37212761609962086   6.251605501961139   1.0896029048009463   4.102642226559626   -1.218763948574776   0.27726568358254605
1.2031   0.38139975718401015   6.187723704304872   1.110897271060837   4.143579051364312   -1.267150971377557   0.2819843585229858
1.21205   0.39081616782611284   6.1252635647670655   1.132355732133717   4.184436592208996   -1.3168207606484974   0.28674805073645104
1.221   0.4003779282439457   6.064173080886843   1.1539781422779136   4.225217074587298   -1.3677945141534258   0.29155701325612216
1.22995   0.41008612200415623   6.004409359061839   1.1757643823838666   4.265922102072994   -1.4200926701164513   0.2964106143014245
1.2389000000000001   0.4199418320757577   5.945925607779014   1.1977143365580314   4.306553499509495   -1.473736674759876   0.3013089771510406
1.2478500000000001   0.4299461408838404   5.888676883207941   1.2198278921439412   4.34711288506116   -1.5287480901564099   0.30625242276578496
1.2568000000000001   0.4401001307459277   5.832625047088642   1.24210494191464   4.387602036426148   -1.5851480328246736   0.3112404048794738
1.26575   0.45040488597745837   5.7777297673514685   1.2645453955799133   4.428022158112582   -1.6429583032883548   0.31627307360778895
1.2747   0.4608614862305846   5.723954282356095   1.287149141973355   4.468375116219456   -1.7022005595612493   0.32135027686299766
1.28365   0.4714710133400482   5.6712634582484105   1.309916087482444   4.50866225229604   -1.7628966322490525   0.3264718237134503
1.2926   0.48223454767779256   5.619621102178144   1.3328461353007466   4.548884981156115   -1.825068969291066   0.33163801823810757
1.30155   0.4931531772039672   5.568996256230608   1.3559392351491528   4.58904493022185   -1.888739498688418   0.3368484921314399
1.3105   0.5042279744033832   5.51935788440016   1.3791952557748206   4.6291432684616725   -1.9539304802696649   0.34210312841854973
1.31945   0.5154600233680396   5.470675228923287   1.402614134312393   4.669181290486114   -2.0206646192489734   0.3474019975674988
1.3283999999999998   0.5268504068984824   5.42291918869787   1.4261958045800407   4.709160232397309   -2.088964735113279   0.3527450676846395
1.3373499999999998   0.538400201983277   5.3760635349299095   1.4499401727102246   4.749081463112581   -2.158853267217813   0.3581320448078582
1.3462999999999998   0.5501104911378969   5.330079577004859   1.4738471785211866   4.788946243777985   -2.230353717551172   0.36356339404682536
1.3552499999999998   0.561982353445833   5.284943480717693   1.4979167468043646   4.828755538992104   -2.3034890324922475   0.3690385197498435
1.3641999999999999   0.5740168691834495   5.240630639415643   1.522148812149437   4.868510615105287   -2.3782823518710305   0.3745576070456974
1.3731499999999999   0.5862151179408069   5.197118621488313   1.546543308698062   4.90821255976195   -2.4547569001562612   0.3801202570924069
1.3820999999999999   0.5985781786704963   5.1543821471384215   1.571100170334878   4.947862475376542   -2.5329370210495186   0.3857271447487247
1.39105   0.6111071340402159   5.112401668548689   1.5958193533543161   4.987461330921462   -2.6128459064213136   0.39137763832541683
1.4   0.6238030601836164   5.071156159313235   1.6207007825674498   5.027010228530968   -2.6945074796610657   0.3970717178134281

==> hSTinvahbhctczq1.dat <==
0.113   0.00017852351792207256   47.23575783474023   0.003127498293090196   4.6644276489098875   0.00046783357879937206   0.0005628206306610877
0.12187   0.0010400856562276782   9.789336158140209   0.07846409180364762   4.968766524143287   -0.0010799051699136271   0.0015903682001488935
0.13074   0.0015933122993408671   7.659085775985208   0.13902339098532562   4.882649724899353   -0.0030727350931537716   0.002155605062198155
0.13961   0.0021108404320966706   6.855829109337458   0.18765696270828455   4.763181648751761   -0.005431233766830589   0.002306883025308716
0.14848   0.0026269454426190203   6.46672702902999   0.22716962113823316   4.6393866054891655   -0.008103808780501464   0.0021057361306911415
0.15735000000000002   0.003154151480393406   6.263384174817955   0.25966779330268713   4.5199270750298   -0.011051284859082824   0.0016052073407127304
0.16622   0.0036985867524107594   6.158908164777016   0.28672033163630356   4.407885457542498   -0.014243568798698307   0.0008493050148651781
0.17509000000000002   0.004263805472265716   6.112444713939446   0.3095062170052689   4.304253786268676   -0.017657460429762052   -0.00012583035388320636
0.18396   0.004852139478662099   6.1021239735101585   0.3289220074046743   4.2091300460894105   -0.021274983867782624   -0.001290538049859605
0.19283   0.005465278120215223   6.115039414922562   0.345657601917552   4.122212240418355   -0.025082436673018144   -0.0026202068461504066
0.20170000000000002   0.006104550421061822   6.143129355257653   0.3602498097738292   4.043025487504571   -0.029069428566007534   -0.004094521287048643
0.21057000000000003   0.006771075214620582   6.181095881771475   0.37312063706596066   3.971032050178679   -0.033228216262852064   -0.005696580374285972
0.21944000000000002   0.007465845801437578   6.2252711125294224   0.3846049202953696   3.9056869426679945   -0.03755327566958387   -0.007412071023348933
0.22831   0.008189780671816622   6.273112621995811   0.3949706174127849   3.846464955648634   -0.042040810349594844   -0.009229086609293134
0.23718   0.008943754904450757   6.322783726284342   0.4044338542548634   3.792873569146279   -0.046688501711257706   -0.011137534390928894
0.24605000000000005   0.00972861945666204   6.37293105928317   0.41317014923149575   3.7444578517546296   -0.05149526916683052   -0.013128798065468288
0.25492000000000004   0.010545214344663767   6.422577563551711   0.4213229990541723   3.700801424488128   -0.056461024837720496   -0.015195638674094248
0.26379   0.011394376660633202   6.47096806499403   0.4290103942194449   3.661525244093575   -0.06158662875987907   -0.01733174800665341
0.27266   0.0122769460415749   6.51756777585533   0.4363298806963069   3.626285197697739   -0.06687359470899092   -0.019531807319392632
0.28153   0.013193768234157091   6.561973485543775   0.4433625058816812   3.5947692781956104   -0.07232413403132368   -0.021791232063452372
0.29040000000000005   0.014145697219614764   6.6038803501643635   0.4501759094364286   3.5666947627238756   -0.07794105279626783   -0.024106015080672335
0.29927000000000004   0.015133596565972938   6.643089170417168   0.4568267774558707   3.5418053946902046   -0.08372758553178467   -0.026472781841029216
0.30814   0.01615834013175695   6.679455846683186   0.4633627964839288   3.519868688172583   -0.08968743686372962   -0.02888856483903907
0.31701   0.01722081238489485   6.7128941630448775   0.4698242234641293   3.500673522865784   -0.09582468665116411   -0.03135082323164086
0.32588   0.018321908411184605   6.743345665949378   0.4762451520135306   3.48402793288504   -0.10214382496492345   -0.03385727912762785
0.33475000000000005   0.01946253370963509   6.7708091973007605   0.4826545398194311   3.469757124055219   -0.10864957697110583   -0.03640609629903655
0.34362000000000004   0.020643603869966512   6.795289207355169   0.48907704808046965   3.457701687646598   -0.11534701806754058   -0.038995543058874434
0.35249   0.021866044227483592   6.816815769521605   0.4955337330709312   3.447716003978554   -0.1222414930248576   -0.04162414177969953
0.36136   0.02313078926549819   6.835448764637077   0.5020426072886729   3.4396669044400023   -0.1293385698530826   -0.04429073158482986
0.37023   0.024438782331709846   6.851239176571552   0.508619118769052   3.4334322814997855   -0.13664410902320764   -0.04699410900741518
0.37910000000000005   0.025790974916287637   6.864271293838978   0.5152765318814592   3.4289001302615603   -0.14416409742663314   -0.04973340393274215
0.38797000000000004   0.027188326320554363   6.8746201345381985   0.5220262607536055   3.4259674574239014   -0.15190483276677355   -0.052507752421424914
0.39684   0.02863180303753788   6.8823747646423294   0.5288781371341414   3.42453940593875   -0.1598727587120581   -0.05531645056811062
0.40571   0.030122378423326174   6.887627459445703   0.5358406456601718   3.4245285380384307   -0.16807453248434637   -0.05815889802755599
0.41458   0.031661032103901185   6.890472808410522   0.5429211121997374   3.4258540798975905   -0.1765169757651876   -0.06103454821243318
0.42345000000000005   0.0332487494510164   6.891006281471374   0.5501258650074109   3.428441340665985   -0.18520711928289235   -0.06394294072921074
0.43232000000000004   0.034886521454919016   6.889331318463078   0.5574603835223586   3.4322210962202537   -0.19415208769898   -0.06688372512990969
0.44119   0.036575343922626624   6.88553761120377   0.5649294028794785   3.4371291968501403   -0.20335934431581829   -0.0698565292759271
0.45006   0.0383162176746079   6.879730887996813   0.5725370327889107   3.4431059611878188   -0.212836308839893   -0.07286112676419397
0.45893000000000006   0.040110147498579204   6.8720011871834   0.5802868217156135   3.4500959680596277   -0.22259072091762092   -0.0758972134124669
0.46780000000000005   0.041958142279218194   6.862447886744554   0.5881818450971492   3.4580475958341648   -0.23263039766539126   -0.07896465772174154
0.47667000000000004   0.043861214916591035   6.851163939889391   0.5962247741952517   3.466912531369557   -0.24296334268622058   -0.0820633008615492
0.48554   0.045820381082389006   6.838238623639508   0.6044179038926003   3.4766459644862304   -0.25359772300579403   -0.08519298545189538
0.49441   0.04783665993554911   6.823765627102681   0.6127632272596045   3.4872058162175796   -0.2645417913642975   -0.08835367748313139
0.5032800000000001   0.04991107368886701   6.807823285394617   0.6212624699969139   3.4985526987777034   -0.27580410497141505   -0.09154519476131026
0.5121500000000001   0.05204464676170259   6.790501647509386   0.6299171099387416   3.510649812433826   -0.28739320576553906   -0.09476757848486804
0.52102   0.05423840632884662   6.771880446588222   0.6387284268728123   3.5234625581560235   -0.29931786531538757   -0.09802077484360253
0.5298900000000001   0.05649338159581388   6.752038899246501   0.6476975157146494   3.536958501475392   -0.31158697500871896   -0.10130478292281776
0.53876   0.05881060399061025   6.731049559422378   0.6568253183998113   3.551107127660058   -0.3242096245999929   -0.10461954751735178
0.5476300000000001   0.0611911069415678   6.708988657417559   0.6661126421317167   3.5658797029037324   -0.33719495814995043   -0.10796513905330778
0.5565000000000001   0.06363592512549428   6.68592156070754   0.6755601637871618   3.581249227050009   -0.3505524080154303   -0.1113415192086684
0.56537   0.06614609548844314   6.661916941149643   0.6851684704619843   3.5971902274501133   -0.3642914340922692   -0.11474874001685341
0.5742400000000001   0.06872265486044463   6.637044345012526   0.6949380253764158   3.613678826631243   -0.378421571963684   -0.11818695375505447
0.5831100000000001   0.07136664390792785   6.61135788464184   0.7048692636970298   3.6306920853935174   -0.39295276328432666   -0.12165609095220908
0.5919800000000001   0.07407910237202912   6.584919827192184   0.7149625070169547   3.648208690675482   -0.4078948249719463   -0.12515624056524427
0.6008500000000001   0.07686107206184038   6.557784904755209   0.725218035540755   3.6662083341872664   -0.4232578813434637   -0.1286874642364062
0.60972   0.0797135956632588   6.5300050597788815   0.7356360734949801   3.6846718084921926   -0.43905217921340806   -0.1322497871976188
0.6185900000000001   0.08263771634596905   6.501637082873136   0.7462167907297259   3.703580958874837   -0.4552879709383851   -0.13584345039961934
0.62746   0.08563447923943301   6.472720512644155   0.7569603370653647   3.7229184750708395   -0.4719758547933945   -0.13946818622089172
0.6363300000000001   0.08870492811755093   6.443312117186249   0.7678667893268258   3.742668093471577   -0.4891264573018557   -0.14312459311402673
0.6452000000000001   0.09185010976564127   6.4134452599734315   0.7789362350242305   3.7628142183807487   -0.5067506431993243   -0.14681227201272726
0.65407   0.09507107072971151   6.38316849306069   0.7901687193115696   3.783342080306021   -0.5248592016007865   -0.15053152693818053
0.6629400000000001   0.09836885728861793   6.352519451104934   0.8015642505859807   3.804237672038706   -0.5434633177620477   -0.15428244956816295
0.67181   0.10174451624561417   6.321535972970026   0.8131228184505788   3.825487739036371   -0.5625741827479107   -0.15806511894189582
0.6806800000000001   0.10519909731181651   6.290253375554877   0.8248444345187605   3.8470794064024108   -0.5822031434594213   -0.1618795837587095
0.6895500000000001   0.1087336474383434   6.258704118790264   0.836729044671925   3.8690006920331563   -0.602361811604047   -0.16572595663239634
0.69842   0.11234921646802418   6.226920178883094   0.8487766218634608   3.8912399642235176   -0.6230617727223015   -0.16960425221067948
0.7072900000000001   0.11604685368230834   6.194933811434978   0.8609871137685529   3.9137861806077026   -0.644314787281105   -0.173514673384681
0.71616   0.11982760533314123   6.162770706593905   0.8733604102473097   3.9366291414352954   -0.6661329594109854   -0.1774572743538491
0.7250300000000001   0.1236925243071499   6.130459694382334   0.8858964879122254   3.9597585041758463   -0.6885282433423906   -0.18143214283507483
0.7339000000000001   0.12764266044846356   6.098025735484174   0.8985952675202319   3.9831646917229637   -0.7115128784310929   -0.18543934349516897
0.74277   0.13167906159796533   6.065492862412253   0.9114566340001551   4.006838756927778   -0.7350993338749193   -0.18947907589213236
0.7516400000000001   0.13580277751099887   6.032884419907745   0.9244804936365035   4.030771956576852   -0.7592999425248685   -0.19355131752844623
0.76051   0.14001486126952886   6.000218522223868   0.937666792069062   4.054955732856044   -0.7841276719702673   -0.19765615207006684
0.7693800000000001   0.14431636259192954   5.967518248690607   0.9510154237265576   4.079382070821359   -0.8095951125571003   -0.20179373769097325
0.7782500000000001   0.14870833157147498   5.9347997945221485   0.9645262850495802   4.104043374935558   -0.8357153791591436   -0.20596405723754974
0.78712   0.15319181949337793   5.902083909140884   0.9781992854123088   4.128932236407351   -0.8625014212964441   -0.2101673615043276
0.7959900000000001   0.15776787598879416   5.869384158818963   0.992034310937214   4.154041678086352   -0.8899666067094153   -0.21440353328660575
0.8048600000000001   0.16243755471316337   5.8367192643708155   1.0060312971265593   4.17936471741013   -0.9181242541186414   -0.2186729282081093
0.8137300000000001   0.16720190159655787   5.804101726274797   1.0201900823253105   4.204895266843748   -0.9469879376198189   -0.22297545059660973
0.8226000000000001   0.17206197130410703   5.771545696313519   1.0345106132153716   4.230626776785314   -0.9765713164337889   -0.22731120005778646
0.83147   0.1770188154273631   5.739063473600633   1.0489927974935487   4.256553269670867   -1.0068882862445037   -0.23168025775428527
0.8403400000000001   0.18207348350802477   5.706666809660188   1.0636365189936086   4.282669080578143   -1.0379528125765354   -0.23608266696503985
0.8492100000000001   0.18722702621991938   5.674368283527785   1.0784416763767395   4.308968691034596   -1.06977894793901   -0.24051863808787616
0.8580800000000001   0.19248049678803125   5.642175262373809   1.0934081985662347   4.335446678450573   -1.1023811520576337   -0.24498798499152324
0.8669500000000001   0.1978349428924964   5.610102936893103   1.1085359522690457   4.362098109597866   -1.1357734848078365   -0.2494912754355837
0.87582   0.20329141725346245   5.578156012648571   1.1238248634653374   4.388917973387407   -1.169970802454104   -0.2540282271182197
0.8846900000000001   0.20885097407109254   5.546343090989461   1.139274874907534   4.415901367684507   -1.204987767701055   -0.2585988767537914
0.8935600000000001   0.21451465703296677   5.51467457291864   1.1548858161383   4.443044119285544   -1.2408390222717824   -0.2632035709520405
0.9024300000000001   0.22028352437931029   5.48315448211803   1.1706576774204704   4.470341471822913   -1.2775398795641264   -0.26784211649167244
0.9113000000000001   0.22615862410942963   5.45179016587519   1.1865903395470319   4.497789337853476   -1.3151053573535456   -0.27251457461148604
0.92017   0.23214100741204713   5.420589335264561   1.2026837200677267   4.525383624397085   -1.3535506848254941   -0.2772212477466359
0.9290400000000001   0.23823172504827012   5.389556897084778   1.218937734170044   4.553120400745129   -1.392891315983108   -0.2819620851686127
0.9379100000000001   0.24443183007350888   5.358697499327365   1.235352322497784   4.580995779899188   -1.433142908454597   -0.28673710106004535
0.9467800000000001   0.2507423695399452   5.328016332212873   1.2519273669033975   4.609006274526048   -1.4743211677038008   -0.29154643583548057
0.9556500000000001   0.2571643954901246   5.29751787891293   1.2686628025638447   4.6371482767872605   -1.516441900705156   -0.29639010421752127
0.96452   0.2636989585998114   5.267206879524282   1.2855585529767977   4.66541838842156   -1.559521131625302   -0.30126835356655446
0.9733900000000001   0.27034710806775275   5.2370869595675655   1.3026145296951026   4.693813372063553   -1.6035749006467728   -0.30618114693292947
0.9822600000000001   0.2771098994072092   5.207159900108752   1.3198307073405195   4.722329825786584   -1.648619846100332   -0.3111284828003296
0.9911300000000001   0.283988380941725   5.177428805920531   1.3372069929404364   4.750964809250368   -1.6946722952365179   -0.3161103182935913
1.0000000000000002   0.29098360263022166   5.147895867817875   1.354743311994603   4.779715332791812   -1.7417489619311377   -0.32112667770347647

==> hSTinvahbhctczq135850zoom.dat <==
0.318   0.016481116900966312   7.12660476814264   0.42499594116079714   3.4061283152168316   -0.10866841215211029   -0.05054597380897806
0.31824   0.01651087675963306   7.126611207790309   0.4252469339828503   3.4058338722878494   -0.10882577685307811   -0.050598439769569424
0.31848   0.01654066452280469   7.126603525536574   0.42549771396656705   3.4055407739767047   -0.10898335615159811   -0.050650906519303936
0.31872   0.01657048017223302   7.126605609003749   0.42574828036225765   3.4052490934539987   -0.10914104097808283   -0.05070346030458753
0.31896   0.016600323735253854   7.126600643065963   0.425998634764435   3.4049586856751155   -0.10929889971267294   -0.050756031710517575
0.3192   0.01663019531125247   7.126602715075525   0.42624878245431036   3.40466965547056   -0.10945689041265261   -0.05080869406285454
0.31944   0.016660094845095858   7.126599783447268   0.42649872077721024   3.4043819367340173   -0.10961505059927679   -0.050861386115376286
0.31968   0.016690022271697906   7.126603227925159   0.4267484465832938   3.4040956174575454   -0.10977333215837523   -0.05091415374747711
0.31992   0.01671997777633276   7.126599426763715   0.42699796952642505   3.40381060856763   -0.10993177990391835   -0.05096692869811402
0.32016   0.01674996127793551   7.126598802615725   0.42724728562764214   3.403526952316619   -0.11009038089331312   -0.05101978437890107
0.3204   0.016779972797772214   7.126593067128705   0.42749639614223195   3.4032446211128677   -0.11024914469213633   -0.05107266159861586
0.32064   0.016810012435147625   7.126591902465791   0.4277453062919269   3.402963667779314   -0.11040802846363267   -0.05112559748313486
0.32088   0.016840080122200937   7.126595980801154   0.42799401277716415   3.4026840128611666   -0.11056705875173711   -0.05117862462100358
0.32112   0.016870175915447674   7.126597757408297   0.4282425186297064   3.40240566007265   -0.11072625042752131   -0.05123169493290965
0.32136000000000003   0.01690029980998791   7.126595562210751   0.4284908237534163   3.4021286788709086   -0.11088559372142545   -0.05128478459673571
0.3216   0.01693045187566357   7.126594476262421   0.42873893183901907   3.401853205577004   -0.11104508809024796   -0.05133793521468799
0.32184   0.01696063209317056   7.126596834868232   0.4289868420508751   3.4015784830879974   -0.11120472492506654   -0.051391157895771714
0.32208000000000003   0.016990840466043978   7.126596958302739   0.42923455471224503   3.4013056224838305   -0.11136451244684843   -0.051444413248026954
0.32232   0.01702107703919092   7.126596730605291   0.42948207223359103   3.401034019066101   -0.11152445301011277   -0.05149771923648289
0.32256   0.017051341824838286   7.126591518223386   0.4297293953675084   3.400763680536292   -0.11168455922565738   -0.05155104931559077
0.32280000000000003   0.01708163487127117   7.126592109122539   0.42997652667919856   3.4004946200061186   -0.11184479330014241   -0.05160445648704416
0.32304   0.017111956148742082   7.126589766027404   0.43022346479872947   3.4002268550327917   -0.11200520843052997   -0.05165792032736672
0.32328   0.01714230573002658   7.1265910332146   0.4304702135126578   3.3999604593868944   -0.11216572445891972   -0.051711415804421644
0.32352000000000003   0.017172683526272575   7.126598192570667   0.43071676848257695   3.399695415380003   -0.1123263963335583   -0.05176501773381998
0.32376   0.017203089733003236   7.126592810102491   0.43096313963977845   3.399431608708352   -0.11248725212922157   -0.051818596838422985
0.324   0.017233524223887405   7.126593143452347   0.4312093207623672   3.3991691463580302   -0.1126482459097098   -0.051872262763295526
0.32424000000000003   0.017263987057687915   7.126593875858489   0.43145531491065126   3.3989080288291653   -0.11280937526983091   -0.05192596773251769
0.32448   0.01729447833579077   7.126592224115276   0.43170112725910104   3.398648170704335   -0.1129706729682238   -0.051979720345974534
0.32472   0.017324997950758137   7.126594232249701   0.43194675254555814   3.398389649810742   -0.11313209848133926   -0.052033532168405464
0.32496   0.017355545953132084   7.126598585933032   0.43219219340192755   3.398132420060305   -0.1132936768038742   -0.052087416894106724
0.3252   0.017386122439953626   7.12659765101537   0.4324374547615256   3.397876456624005   -0.1134554252624426   -0.052141325933162896
0.32544   0.017416727351623508   7.126599718855505   0.43268253375220117   3.3976218376442926   -0.11361730810030711   -0.052195294959685286
0.32568   0.017447360668914932   7.126601100329879   0.43292742951986635   3.397368548789819   -0.11377933831460686   -0.052249305323752396
0.32592   0.017478022607808064   7.12659892683989   0.4331721528739935   3.397116322750175   -0.11394153140417768   -0.05230334692078169
0.32616   0.01750871295078916   7.126597627032402   0.43341669311176073   3.396865822599108   -0.11410387565613424   -0.0523574470138128
0.3264   0.01753943189942475   7.126599714876735   0.433661060305482   3.396616334435344   -0.11426636715445458   -0.052411622835537165
0.32664000000000004   0.017570179313567084   7.126594930874758   0.43390524760280824   3.396368214871702   -0.11442902039903874   -0.052465800332052434
0.32688   0.017600955376346546   7.126600420083861   0.434149264132836   3.396121346162661   -0.11459179338584687   -0.052520085870816684
0.32712   0.017631759985747047   7.12659087023069   0.43439310493187144   3.3958757781415443   -0.1147547752322167   -0.05257434854605465
0.32736000000000004   0.017662593234953828   7.126598419657394   0.4346367746674832   3.3956315153088155   -0.11491783877410564   -0.05262874107810463
0.3276   0.017693455043565284   7.126598247279315   0.43488026945287983   3.3953885371399686   -0.11508107763132455   -0.05268314082863571
0.32784   0.017724345522952885   7.126596419820244   0.4351235948363264   3.395146870828846   -0.11524447367230119   -0.05273758213037726
0.32808000000000004   0.017755264722942317   7.126599720486789   0.4353667533223646   3.3949063598358635   -0.11540801542299108   -0.052792112856399336
0.32832   0.017786212527828516   7.126596597744739   0.43560973929629204   3.394667255382635   -0.11557171699017513   -0.05284664608573191
0.32856   0.017817189092847803   7.126593336626249   0.43585256042651416   3.394429379067118   -0.11573557753339167   -0.0529012355495015
0.32880000000000004   0.01784819435316847   7.1265924493578385   0.43609521359188735   3.3941928012312648   -0.11589957958788634   -0.05295588619365062
0.32904   0.01787922837609412   7.126582214270113   0.43633770213621553   3.393957487777406   -0.11606372523996637   -0.05301049626777337
0.32928   0.017910291099840447   7.126588908291356   0.43658002309500776   3.393723470604804   -0.1162280368173799   -0.05306532077806935
0.32952000000000004   0.017941382701062415   7.1265840250471735   0.4368221851291603   3.3934907198814206   -0.11639251432916417   -0.05312010680174142
0.32976   0.017972503027348277   7.126586536749815   0.4370641808546897   3.3932592180322527   -0.11655709254013173   -0.05317495784080274
0.33   0.0180036522427752   7.12658705266123   0.43730601829806137   3.39302893365915   -0.1167218457985402   -0.05322986434290962

==> hSTinvahbhctczq135860.dat <==
0.1503   0.00010078884280372983   187.58319748514643   0.00031849966373946815   2.9389495806690005   -0.036302900947851074   -0.03628939707362946
0.158797   0.0014617344179795396   14.666708508792244   0.05376352739200809   3.733552943507664   -0.037705197668387716   -0.035200382573019315
0.167294   0.0022224589395380954   10.937721194590925   0.10089415644209597   3.7976218755039532   -0.039483084415077335   -0.034376309025109845
0.175791   0.00290533727678727   9.446204374249087   0.14142511763867474   3.8031003411430975   -0.04157222834873228   -0.03384223574358623
0.184288   0.003566006764294728   8.646967946856718   0.17639898446218447   3.786254571572714   -0.04394223702433395   -0.033577502729296126
0.19278499999999998   0.004225093418766614   8.160065346511404   0.2067757740345583   3.7593051735407057   -0.046570080342810086   -0.033556927254958915
0.201282   0.0048928177085047625   7.84203979094282   0.23335563766434642   3.7278208767691314   -0.04943730913195847   -0.03375644999003404
0.209779   0.005575129739917235   7.625489856053918   0.25679224026208264   3.6947153220670446   -0.05252914584601597   -0.0341541567351681
0.218276   0.006275898504896387   7.4743140850470855   0.27761815227412945   3.661626631170336   -0.055833633291939425   -0.03473062219198943
0.226773   0.0069978611484009775   7.3673022047343055   0.2962683391593528   3.6295089086131127   -0.05934122835656948   -0.03546879466106501
0.23527   0.007743092280310813   7.291073940306172   0.31309969383673303   3.5989220096894488   -0.06304450330707614   -0.03635362948184563
0.243767   0.008513257154996727   7.2368348510928495   0.3284065697128172   3.5701871869877646   -0.06693763414701831   -0.037372016927253116
0.252264   0.009309757683167375   7.198540934639106   0.34243301199487985   3.5434770660686574   -0.07101628639005281   -0.03851251473999294
0.260761   0.010133821586487707   7.17188837505311   0.3553824189441563   3.5188694044108693   -0.07527736285333711   -0.039764998149346656
0.269258   0.010986558982370456   7.153759979063318   0.3674251697084314   3.496380839218494   -0.07971886148814779   -0.041120649540013335
0.277755   0.01186899898312324   7.1418395948186735   0.37870463927215975   3.475988859431479   -0.08433968547847416   -0.04257166813135098
0.286252   0.012782115066778723   7.134388275983585   0.38934204841220577   3.4576456377211935   -0.08913956141445945   -0.044111231317754365
0.29474900000000004   0.013726841864626844   7.130064572332106   0.39944030298632416   3.441287934231036   -0.0941189284679784   -0.04573322859508601
0.303246   0.014704087340020143   7.127854831397498   0.40908712010025555   3.4268431637962284   -0.09927881165979938   -0.047432354224478064
0.311743   0.015714741125254193   7.1269458875126475   0.4183575424164861   3.4142340263290936   -0.10462086100237505   -0.04920378215667702
0.32024   0.016759680698596763   7.126738956938262   0.4273160004417115   3.4033812272737083   -0.11014712877330902   -0.05104341799915462
0.328737   0.017839775889242387   7.1267234614456205   0.43601800260377976   3.3942054436720954   -0.11586022898327143   -0.05294738082405445
0.33723400000000003   0.018955891856131758   7.126519893304891   0.44451151126446403   3.3866288092584456   -0.1217631397981179   -0.054912344190671085
0.345731   0.02010889155364173   7.125857337934329   0.4528380976437327   3.3805756547591126   -0.12785905134561498   -0.05693543558311609
0.354228   0.021299637273065608   7.124477144877669   0.46103388844839926   3.3759731250342244   -0.13415176430663753   -0.05901386141724399
0.362725   0.02252899224351487   7.122214569780586   0.46913037804983115   3.3727512736662537   -0.14064517600869522   -0.06114527795697093
0.37122200000000005   0.023797820675059863   7.118945737568832   0.47715505932183444   3.3708436605390837   -0.1473434874038153   -0.06332761049140333
0.37971900000000003   0.025106989407428264   7.114550976798618   0.4851320281429223   3.3701868896656975   -0.15425133796651097   -0.06555881613809818
0.388216   0.02645736738330771   7.108973193931783   0.49308241735525465   3.3707210806674284   -0.1613733987925353   -0.06783722276567904
0.396713   0.027849826493830915   7.1021721917067735   0.5010248208591958   3.372389327100765   -0.1687146473752952   -0.0701613507723937
0.40521   0.029285241429321963   7.094112399941881   0.5089756220014907   3.375137907653032   -0.17628032846725653   -0.07252973175134877
0.41370700000000005   0.030764489684595803   7.084784465817508   0.5169492819613148   3.378916283966181   -0.18407584802491564   -0.07494112952966461
0.422204   0.03228845214573643   7.074191944358177   0.5249586072598971   3.383676287293395   -0.19210679916660586   -0.07739443076644727
0.430701   0.03385801218971438   7.0623440652952745   0.5330149327709013   3.389372838120406   -0.20037900557278834   -0.07988860592425392
0.43919800000000003   0.03547405618613024   7.04926468963123   0.5411283240981117   3.395963172524648   -0.20889841502822157   -0.08242277342400954
0.447695   0.03713747327535206   7.0349703574675   0.5493077304747966   3.403407047121267   -0.21767124508164723   -0.08499598729223608
0.45619200000000004   0.03884915517931592   7.019508070159921   0.5575611184407829   3.41166633386369   -0.22670372728788743   -0.087607688887888
0.464689   0.040609996098438406   7.002898493944649   0.5658955904033197   3.420705155510102   -0.23600246452411236   -0.09025702438616748
0.47318600000000005   0.04242089273674445   6.985193668587968   0.5743174911729867   3.430489589388399   -0.24557397530437886   -0.09294351573126083
0.48168300000000003   0.044282743846093854   6.966420873803354   0.5828324879114611   3.4409875659139937   -0.2554252009569238   -0.095666443606124
0.49018000000000006   0.04619645043360458   6.946640119318925   0.5914456571354405   3.4521686814342694   -0.2655629454099965   -0.09842553588676779
0.49867700000000004   0.048162915526160754   6.925883758979025   0.6001615493449325   3.4640042794886434   -0.2759944156793843   -0.10122017243998299
0.507174   0.05018304378738664   6.90419693809544   0.6089842420355042   3.4764672404657775   -0.2867268553800103   -0.10404993221481608
0.515671   0.05225774188458487   6.881639993606034   0.617917404024371   3.489531766484641   -0.29776750025182663   -0.10691469405988197
0.524168   0.05438791793308449   6.858238534008322   0.6269643302400312   3.5031736306504313   -0.30912410588936506   -0.10981382226438265
0.532665   0.056574481402289246   6.834054389328682   0.6361279828982356   3.5173696705598894   -0.32080414716554234   -0.112747301224586
0.541162   0.058818343821939616   6.809118955869933   0.6454110452264203   3.5320979414978173   -0.33281554391542734   -0.11571459086125505
0.5496590000000001   0.061120416886918605   6.7834802911896945   0.6548159125920774   3.547337816048519   -0.34516623375514593   -0.11871556898275591
0.5581560000000001   0.06348161472643617   6.7571826594597955   0.6643447726233628   3.5630693866693552   -0.35786425943341044   -0.12175002719978519
0.5666530000000001   0.06590285163434126   6.730272936123724   0.6739995820896214   3.5792740046555953   -0.37091775915685027   -0.12481788593024268
0.57515   0.06838504329104035   6.702785260141958   0.6837821170702968   3.595933824622883   -0.38433516212386726   -0.1279188321589687
0.583647   0.0709291064236742   6.674759232044356   0.693693986329953   3.613031909310266   -0.39812492931935517   -0.13105269265016267
0.592144   0.07353595822518263   6.646236075084407   0.7037366386010397   3.6305521157227747   -0.41229564888934567   -0.1342194282736213
0.600641   0.07620651733287213   6.6172495758106225   0.7139113983636994   3.648479140056664   -0.42685605517565695   -0.1374187809537171
0.6091380000000001   0.07894170208980532   6.587842389583689   0.7242194474879258   3.6667983074555672   -0.44181493778465686   -0.14065087625296782
0.617635   0.0817424326229166   6.558041700107683   0.7346618778327727   3.685495649202601   -0.4571813989476584   -0.14391541186435364
0.626132   0.08460962926209663   6.52788084919166   0.7452396731885207   3.704557923807753   -0.472964538324885   -0.1472122816847552
0.6346290000000001   0.08754421220689254   6.497399884626516   0.7559537149453338   3.7239724160604464   -0.48917346001254497   -0.15054168875989563
0.6431260000000001   0.09054710325335608   6.466622414626575   0.7668048220517476   3.743726989520848   -0.5058176155060543   -0.15390331323763393
0.6516230000000001   0.0936192237019274   6.435575235946459   0.7777937230106592   3.7638101210831336   -0.5229066337463614   -0.15729709037692516
0.66012   0.09676149625298577   6.404290940304105   0.7889210960407187   3.7842107223952266   -0.5404499752212406   -0.16072305948645763
0.668617   0.09997484299606858   6.372798448999304   0.8001875423082215   3.8049182067839253   -0.558457373515894   -0.16418131433870675
0.6771140000000001   0.1032601864464337   6.341118532262202   0.8115936099492553   3.8259225655411453   -0.5769387781050752   -0.16767162247889225
0.6856110000000001   0.10661845092218121   6.309274015879017   0.8231398207974366   3.847213944622425   -0.5959042544466008   -0.17119391051637936
0.6941080000000001   0.11005055882663084   6.277296237632948   0.8348266170094637   3.8687832162562263   -0.6153636818802489   -0.17474846915794512
0.702605   0.11355743373590167   6.2451970181065795   0.8466544146384752   3.890621512948788   -0.635327618773938   -0.17833489486031717
0.711102   0.1171400003691391   6.213007227743535   0.8586236060750433   3.912720234046664   -0.6558061175299259   -0.1819535677271187
0.7195990000000001   0.1207991819898181   6.180736674822941   0.8707345251883317   3.9350713253933494   -0.6768099800137509   -0.18560403785509647
0.7280960000000001   0.12453590337780222   6.148412592690195   0.8829874948612971   3.957666909532545   -0.6983496354014006   -0.1892867535446878
0.736593   0.12835108929511327   6.1160510764100176   0.8953828070448369   3.9804994324534357   -0.7204358053427393   -0.19300157149201705
0.74509   0.13224566223677128   6.083665238521564   0.9079206948687976   4.003561905524169   -0.7430795295830008   -0.19674834972587604
0.7535870000000001   0.1362205495534426   6.051272976336835   0.9206014340187406   4.026847174257079   -0.7662916817229327   -0.20052711692007932
0.7620840000000001   0.14027667452225603   6.018889856321653   0.9334252211123969   4.050348640222327   -0.7900834454290804   -0.20433799313605847
0.7705810000000001   0.14441496203729937   5.986532529143979   0.9463922547260109   4.074060038300203   -0.8144659123364703   -0.20818108004514366
0.779078   0.1486363365300287   5.954209665509309   0.959502708824925   4.097975193077229   -0.8394506551976239   -0.21205612375658675
0.787575   0.15294172276599613   5.9219370113520435   0.9727567451086988   4.12208819465442   -0.8650490651078624   -0.21596334636689765
0.7960720000000001   0.15733204660834185   5.889723965392865   0.9861545238458375   4.146393327433932   -0.891272862109321   -0.2199025843804646
0.8045690000000001   0.16180823296783947   5.857587419354633   0.9996961789951387   4.170885113636882   -0.9181335271928278   -0.2238742431709201
0.8130660000000001   0.166371205906531   5.825533385128648   1.01338182165103   4.195558362879897   -0.9456430796532797   -0.22787799454831764
0.821563   0.17102189203160262   5.793571004582394   1.027211582709501   4.220407906157253   -0.9738136003542301   -0.23191383706896102
0.8300600000000001   0.17576121658435023   5.761711112132861   1.0411855654575644   4.245428861522227   -1.0026570994339337   -0.23598187249358435
0.8385570000000001   0.18059010161655614   5.729964386767155   1.0553038263957066   4.270616668378991   -1.0321858039743237   -0.24008240052584195
0.8470540000000001   0.1855094748616947   5.698334846496271   1.0695664809071448   4.295966658306866   -1.0624121808900377   -0.2442149789405691
0.8555510000000001   0.19052025913021678   5.666835155968403   1.0839735789357727   4.321474563374621   -1.0933484361494765   -0.2483800826047311
0.864048   0.19562338323887823   5.635468016774883   1.0985252322075816   4.347135898374816   -1.1250075009151845   -0.2525774108864218
0.8725450000000001   0.2008197667486744   5.60424077908007   1.1132214412571335   4.372947001332185   -1.1574020250390575   -0.2568070238131294
0.8810420000000001   0.2061103376842002   5.573161473302429   1.1280622966246752   4.398903744294907   -1.1905447301004544   -0.26106909828976665
0.8895390000000001   0.21149602155228958   5.542234082992256   1.1430478546966432   4.425002211501394   -1.2244487391214982   -0.2653635216838213
0.8980360000000001   0.216977741834545   5.51146635180589   1.1581781452380289   4.451238847312871   -1.2591269675722427   -0.26969056538274905
0.906533   0.22255642407231999   5.4808609465595595   1.1734532162459774   4.477610075345098   -1.294592858828517   -0.274050088351985
0.9150300000000001   0.22823299241025666   5.450423221452185   1.188873096981371   4.5041124414192035   -1.3308595792920783   -0.2784420871005796
0.9235270000000001   0.2340083690340285   5.420159072502739   1.204437793428103   4.530742980104045   -1.3679405205164203   -0.28286687127184035
0.9320240000000001   0.2398834845961035   5.39006645746984   1.2201473958438724   4.557497926924216   -1.4058498077893542   -0.28732379499003097
0.940521   0.2458592608706345   5.360154728536934   1.2360018995758244   4.58437425920986   -1.4446006862884881   -0.2918135942949295
0.9490180000000001   0.25193661823648356   5.3304258251975165   1.2520012849947415   4.611369716049689   -1.4842070180015234   -0.2963360973999183
0.9575150000000001   0.2581164885032371   5.300881334595268   1.2681456444725574   4.6384804126961034   -1.5246829187191195   -0.3008911560022469
0.9660120000000001   0.26439979230868754   5.271523898889026   1.2844349565829987   4.665703963059286   -1.56604256393828   -0.3054788847293945
0.9745090000000001   0.27078745439607954   5.242357467739047   1.300869239287011   4.693037789328353   -1.6082999526200077   -0.31009946530085375
0.983006   0.27728039766952833   5.21338267882014   1.3174484913600062   4.72047920770874   -1.6514696202919683   -0.31475276834556337
0.9915030000000001   0.28387954778599706   5.184602526592393   1.3341727366679825   4.748025602064579   -1.695565789807177   -0.3194388489208623
1.   0.29058582896063284   5.156018427856201   1.3510419838838108   4.775674491271998   -1.740603229456636   -0.32415785669702624

==> hSTinvahbhctczq135860negk.dat <==
0.53   0.0028807224021775895   207.33863662271406   0.001682748934247799   0.21667533015375218   0.05901329172173934   0.05936248110517994
0.5387000000000001   0.005253837261832049   115.10190065592187   0.005244273260486682   0.3381993287501941   0.05860513504954209   0.059752321426195805
0.5474   0.007456686934127334   82.331395473601   0.009908151304814206   0.43816265123518394   0.05801495246846131   0.06029120421982484
0.5561   0.009594604839325721   65.06948666554221   0.015401484665059337   0.527163550359325   0.057250138698354824   0.06095600350497359
0.5648   0.01171193612904536   54.273676622615945   0.02156744112046727   0.6091780694310476   0.056309476712343445   0.06173297256403072
0.5735   0.013833006388566573   46.82619860602987   0.02830215132649733   0.6862142184216014   0.05518816765869346   0.06261267317758225
0.5822   0.01597315570836013   41.350488262699116   0.03553142527449572   0.7594542673165965   0.053879535724043   0.06358798672161863
0.5909   0.018142962609272076   37.13979617158295   0.043199670450979076   0.8296646742709165   0.05237579602228712   0.06465325662747043
0.5996   0.02035020062486778   33.79185256904023   0.05126380950016517   0.8973766833072644   0.05066840130243784   0.06580389365854192
0.6083000000000001   0.02260086482798637   31.060278018801764   0.059689622536036185   0.9629771067030951   0.0487483257280477   0.06703604636349024
0.617   0.02489975796331137   28.785224048234515   0.06844938929039647   1.026758514973052   0.0466061468612745   0.06834643877288134
0.6257   0.027250851031415533   26.85830603590692   0.0775203102241037   1.0889489669872097   0.04423212442033493   0.0697321908176457
0.6344000000000001   0.029657512225399547   25.20324420924346   0.08688338276150927   1.1497306753139362   0.041616288545729685   0.07119083752284694
0.6431   0.03212266252894084   23.764811352330664   0.09652260062283877   1.209252210294969   0.038748468419189136   0.07272014835167641
0.6518   0.03464888234324502   22.50191246735977   0.10642435303131195   1.2676368203373765   0.035618261690428345   0.07431814531410959
0.6605000000000001   0.037238488614934964   21.383367938614665   0.11657697640958206   1.324988238317391   0.03221514098339111   0.0759830497989922
0.6692   0.03989359082217942   20.385039964313574   0.12697040688797995   1.381394876089127   0.028528404616600788   0.07771326256014371
0.6779   0.04261613151852006   19.487936985540106   0.13759590060196572   1.4369329300034182   0.02454717870366897   0.079507342338163
0.6866   0.045407918159038996   18.676936399609094   0.14844581839171536   1.4916687022410617   0.020260491874661182   0.0813639529781553
0.6953   0.04827064779650092   17.939816385678533   0.15951345411311077   1.545660362116714   0.01565719632046986   0.08328184051585555
0.704   0.05120592684862459   17.26657128050776   0.17079289852545754   1.5989593236321906   0.010726020747385275   0.0852599445910841
0.7127   0.05421528446614962   16.648971131134264   0.18227891262678034   1.6516113589855859   0.0054555758320273   0.08729719261404054
0.7214   0.05730018577678836   16.080148966611347   0.19396684009242116   1.7036574156881008   -0.00016566971050962   0.08939262632740273
0.7301   0.060462041568915326   15.554328647391   0.20585252760999104   1.7551343869161395   -0.006149406081453317   0.09154538225429695
0.7388   0.06370221651865206   15.066644646407813   0.21793226036990893   1.8060756867679308   -0.012507358966684028   0.09375460984139976
0.7475   0.06702203293272392   14.612918130162237   0.2302026869070471   1.856511482476606   -0.019251538455073887   0.09601957955960617
0.7562   0.07042278228701725   14.189594538728938   0.24266081350056176   1.9064694885080924   -0.026393938533424633   0.09833954549920074
0.7649   0.07390572421442942   13.793602255598262   0.2553039258759992   1.9559750408803442   -0.03394671153874287   0.1007137932071014
0.7736000000000001   0.07747209010691752   13.42225596236765   0.26812955297215246   2.005051305951593   -0.04192222627145099   0.10314176286451895
0.7823   0.08112309248506065   13.073233529384074   0.28113547971324515   2.0537197189467697   -0.050332887987156884   0.10562284297395537
0.791   0.08485992022631644   12.744497723209804   0.29431966940289345   2.1020001129613117   -0.05919124775510977   0.10815645492081333
0.7997000000000001   0.08868374592200719   12.43425332564059   0.30768027613789745   2.149910744295241   -0.06850997792311059   0.11074209126668817
0.8084   0.09259572622826397   12.140911079686118   0.321215613938735   2.197468727657395   -0.07830195532353824   0.11337924643355195
0.8170999999999999   0.09659700415508753   11.863070444182556   0.33492414365180484   2.2446898844808145   -0.08858004974264325   0.11606743341293146
0.8258   0.1006887081965478   11.599471231009542   0.3488044416516879   2.2915889579416353   -0.09935742925180933   0.11880624367429887
0.8345   0.10487195789176225   11.349000744282645   0.3628552162982391   2.338179799631469   -0.11064720282899353   0.1215952508663699
0.8432   0.10914785979347666   11.110655079694773   0.3770752606016202   2.384475354908419   -0.12246274388804813   0.124434031880932
0.8519   0.11351751495308263   10.883529417687976   0.39146348693875876   2.4304877246592325   -0.13481761007563425   0.12732219942460635
0.8606   0.11798201314392388   10.666814689650673   0.40601887200588854   2.4762283591410386   -0.1477252713150668   0.13025944035958525
0.8693   0.12254243807326276   10.459777504631337   0.42074047948557436   2.5217079352377882   -0.16119948061289538   0.1332453471349112
0.878   0.12719986676171258   10.261746232736458   0.4356274438632172   2.56693660688361   -0.17525414495250458   0.13627970739038991
0.8867   0.13195536981805897   10.072120943371692   0.45067896176914574   2.6119239326219064   -0.18990321871008511   0.1393621050507042
0.8954   0.1368100115010324   9.890348585504505   0.4658942830374313   2.6566788622706357   -0.2051608252665947   0.1424923021057643
0.9041   0.14176485121848834   9.715925514945166   0.4812727125772882   2.70120997014925   -0.22104127434631402   0.14566998908622913
0.9128000000000001   0.14682094454867806   9.548396300779139   0.49681360975264177   2.7455253240748694   -0.2375588312294339   0.14889484015796234
0.9215   0.15197934286930778   9.387335968688786   0.51251637904647   2.7896325529503887   -0.2547280779414182   0.15216664801548163
0.9302   0.1572410922954283   9.232354530227065   0.5283804568482076   2.833538922371463   -0.2725637146497212   0.15548523756971033
0.9389000000000001   0.1626072376027281   9.083100713728282   0.544405332424579   2.877251390209439   -0.29108043607202916   0.1588502377571522
0.9476   0.16807881632521596   8.939242262339974   0.5605905033378213   2.9207764508674097   -0.3102932182044009   0.16226153227230972
0.9562999999999999   0.17365686551350057   8.800477753403406   0.5769355163965599   2.9641204030918717   -0.33021709300234253   0.1657188306869459
0.965   0.17934242020738758   8.666526118321425   0.5934399531845648   3.0072891554606653   -0.3508672462016354   0.1692219541153826
0.9737   0.18513651042241946   8.537128407918622   0.6101034064275499   3.0502884367291436   -0.37225893450026504   0.17277070381684195
0.9823999999999999   0.19104016453558487   8.412043056878032   0.6269254992168467   3.0931236209720323   -0.39440766479106404   0.17636485587962342
0.9911   0.1970544115536429   8.29104670773572   0.6439058967050455   3.1357998944684513   -0.41732899445847016   0.18000421425862342
0.9998   0.20318027341931436   8.173928901870761   0.6610442528807937   3.1783222142280962   -0.44103868933109347   0.1836886964746666
1.0085   0.20941877299226866   8.060497750488734   0.6783402604629192   3.220695236779822   -0.46555254014025477   0.18741803227027284
1.0171999999999999   0.21577093254389795   7.950571107721618   0.6957936384898847   3.2629235360998243   -0.4908865636917765   0.19119211201974282
1.0259   0.22223777192070493   7.843980721695608   0.7134041182480203   3.3050113583231138   -0.5170568543059938   0.19501073115877732
1.0346   0.22882030414920407   7.7405684355973206   0.7311714133639517   3.346962999662194   -0.5440796295974171   0.19887375165704255
1.0433   0.23551954699268224   7.64018527270396   0.7490952923293852   3.3887823536329584   -0.5719713779483167   0.20278101582146874
1.052   0.24233651548767512   7.54269301319261   0.7671755287100211   3.4304732277887946   -0.6007485159299057   0.20673243594872068
1.0607   0.2492722220192818   7.4479614634578715   0.7854119003293943   3.4720393109092735   -0.6304277701901689   0.2107277973105292
1.0694   0.2563276782805436   7.355868388671543   0.8038042003903518   3.513484116805831   -0.6610258802635239   0.21476700612150867
1.0781   0.2635038957298699   7.2662991439290066   0.822352238990764   3.5548109872700575   -0.6925597864908171   0.21884987239601286
1.0868   0.27080188502626823   7.179143821938315   0.8410558383159066   3.5960231341983575   -0.7250465842112583   0.22297644881620501
1.0955   0.2782226520381369   7.094302422590497   0.8599148068517142   3.6371238096940175   -0.7585034075072743   0.22714641415467263
1.1042   0.2857672067173015   7.0116785975813265   0.8789289935496352   3.678115901286257   -0.7929476189790704   0.23135963614198818
1.1129   0.29343655573052885   6.931179259949165   0.8980982410469361   3.719002331427193   -0.8283967801399827   0.2356162464507998
1.1216   0.30123170308063335   6.852722533704033   0.9174223889604491   3.7597859522672143   -0.8648682234988494   0.23991581031778328
1.1303   0.30915365686336044   6.7762238617060495   0.9369013143271697   3.800469332207984   -0.9023799614498934   0.2442584933048467
1.139   0.31720341862677226   6.701607536086157   0.9565348659654593   3.8410551863233087   -0.9409498019082467   0.24864409691134415
1.1477   0.3253819928374545   6.628801826198822   0.9763229214748144   3.8815459487291553   -0.9805956299314142   0.25307248097028423
1.1564   0.3336903842621408   6.557736995849117   0.9962653704272433   3.9219439846499182   -1.021335706523402   0.2575435903255643
1.1651   0.34212959339983495   6.488348845012089   1.0163620864979515   3.9622516743986593   -1.0631881978984077   0.2620572139932299
1.1738   0.35070062294664744   6.420573523569883   1.036612965679739   4.002471244742032   -1.1061716688782866   0.2666134838673411
1.1825   0.35940447388689106   6.354352928165677   1.0570179023669308   4.042604861873563   -1.1503046422237266   0.27121218895587446
1.1912   0.3682421469189738   6.289632184028379   1.0775767973968726   4.082654611024631   -1.1956056326058107   0.27585316136370497
1.1999   0.37721464337261607   6.2263559692496715   1.098289562912142   4.122622496424368   -1.2420937251470252   0.28053653666078265
1.2086000000000001   0.38632295896360536   6.164475286066412   1.1191560855970382   4.162510589869851   -1.289787681370819   0.28526201998675876
1.2172999999999998   0.3955680956874633   6.103941861630431   1.1401762956053016   4.202320707224681   -1.3387065660617332   0.2900295544022929
1.226   0.40495105303603474   6.044708676755301   1.1613501148380114   4.242054638639442   -1.3888697730947503   0.2948391648378531
1.2347000000000001   0.41447282937505026   5.9867311346507766   1.1826774647703346   4.281714178293642   -1.4402967248079062   0.29969094671553065
1.2433999999999998   0.4241344195781015   5.929971647388349   1.2041582528044805   4.321301095273489   -1.4930064087416999   0.3045840768964151
1.2521   0.43393682576109904   5.874384197432804   1.2257924330622585   4.360816977975515   -1.5470192516129526   0.30951950801248057
1.2608   0.44388104158753156   5.819934423757362   1.2475799167976824   4.400263494792579   -1.6023544929596136   0.31449654732257115
1.2694999999999999   0.4539680647859938   5.766585268971331   1.2695206432977042   4.439642191053979   -1.659032122072104   0.31951520987495247
1.2782   0.46419889069132336   5.714302244421201   1.291614543070998   4.478954605494824   -1.717072076296506   0.3245753723999792
1.2869   0.47457451786276555   5.663050592183837   1.3138615690167714   4.518202156690842   -1.7764948408375734   0.3296771519839003
1.2955999999999999   0.4850959418046014   5.6127986219727655   1.3362616611224372   4.557386271972578   -1.8373206480305175   0.3348204882554903
1.3043   0.49576415899496196   5.563515640992706   1.3588147687302052   4.596508318672842   -1.8995699918152127   0.3400053275543068
1.313   0.5065801608632766   5.515173746001492   1.3815208173249809   4.6355697157692894   -1.9632631423757252   0.34523132777759985
1.3216999999999999   0.5175449455612599   5.467743628638785   1.4043797728890377   4.674571695192725   -2.0284210900077944   0.3504986389445466
1.3304   0.5286595077504045   5.4211984283670045   1.4273915856343917   4.713515534906191   -2.095064640128836   0.3558072071122913
1.3391   0.5399248430204351   5.375511685802446   1.4505562140258412   4.752402436133371   -2.163214973149339   0.3611570598291917
1.3477999999999999   0.5513419431695882   5.330659067437564   1.4738735992412384   4.791233633277748   -2.232893070055736   0.3665480517492827
1.3565   0.5629118038900015   5.286617318503129   1.4973437063903576   4.830010257792098   -2.304120029074988   0.371979989029638
1.3652   0.5746354186191067   5.2433625606354815   1.520966491286921   4.868733444646794   -2.3769175164715515   0.37745300626031475
1.3739   0.5865137814004189   5.200872900976415   1.5447419156620399   4.907404280790431   -2.4513070323789536   0.3829670165497138
1.3826   0.5985478856525237   5.159127224121842   1.5686699404871254   4.9460238315734255   -2.5273102128734575   0.388521955941092
1.3913   0.6107387249471342   5.118104999034943   1.5927505299758686   4.984593125902504   -2.60494893297935   0.3941177792799693
1.4   0.6230872916248306   5.077786140219286   1.6169836442497574   5.023113184505697   -2.684245289067983   0.3997545547366938

==> hSTinvahbhctczq135860zoom.dat <==
0.318   0.01648083433251787   7.126755782606424   0.42498136819041704   3.4060978351006757   -0.1086722555093298   -0.050552045255532835
0.31824   0.016510594361845585   7.12674865004822   0.42523238747898484   3.405803466392784   -0.10882967409473411   -0.05060445583538193
0.31848   0.016540382212785802   7.126754460293287   0.4254831896114665   3.4055104469302924   -0.1089871978072378   -0.050656979151025835
0.31872   0.01657019803768826   7.12674839576474   0.4257337826200768   3.4052187962583393   -0.10914490679989981   -0.05070949190054337
0.31896   0.016600041727647608   7.126742914840457   0.4259841610906995   3.4049284474976313   -0.10930277472373096   -0.05076206992882064
0.3192   0.016629913522227608   7.126745894662652   0.42623433749934836   3.404639461427754   -0.10946076344681831   -0.05081473910587405
0.31944   0.01665981311153433   7.126738736282659   0.42648429613092537   3.404351830296193   -0.10961891313767734   -0.05086738774229
0.31968   0.01668974072374191   7.126738253994437   0.42673404886260996   3.4040655688645827   -0.10977720668916946   -0.050920136338773604
0.31992   0.016719696264786463   7.126738381430569   0.4269835910567478   3.403780624696734   -0.10993564945520322   -0.05097294068781661
0.32016   0.016749679939230988   7.126739827134568   0.42723293333316437   3.4034969948690557   -0.11009422672253562   -0.05102579125450425
0.3204   0.016779691635244023   7.126732205773752   0.42748207014039763   3.403214734694215   -0.11025299607408626   -0.051078659843994734
0.32064   0.01680973136680958   7.12673186167474   0.4277310023575656   3.4029338680386134   -0.11041186786674476   -0.05113159231179829
0.32088   0.016839799174113074   7.126732052448081   0.4279797321923213   3.4026542112055598   -0.1105709163935771   -0.05118460695022063
0.32112   0.016869895139649267   7.126732119275296   0.4282282639906219   3.4023759458429637   -0.11073009657885621   -0.05123765291681875
0.32136000000000003   0.016900019127997826   7.12673125210618   0.4284765910285807   3.402099003468481   -0.11088944176928596   -0.051290757256125155
0.3216   0.0169301712724915   7.1267348989886115   0.4287247202269271   3.401823552337246   -0.1110489135889484   -0.05134392672184956
0.32184   0.016960351638574206   7.126729263134537   0.42897265503988924   3.4015489663603176   -0.1112085752457884   -0.05139710870315823
0.32208000000000003   0.016990560143184227   7.126732267117233   0.42922039140283874   3.4012761930170674   -0.1113683418367185   -0.051450368857728725
0.32232   0.017020796812185622   7.126732176164437   0.4294679307684016   3.4010045930983512   -0.11152827355835207   -0.05150366884288715
0.32256   0.017051061782505646   7.12673147927099   0.42971528018111443   3.400734275696893   -0.111688363172197   -0.05155702179907715
0.32280000000000003   0.017081354930232506   7.1267295667545   0.4299624335212466   3.4004653444789112   -0.11184861178434474   -0.05161042408881684
0.32304   0.017111676324720056   7.126730275849243   0.43020939441718725   3.400197661748446   -0.11200899028428925   -0.05166387879379893
0.32328   0.01714202602802017   7.126730713656935   0.43045616611412985   3.3999313147091565   -0.11216952015447561   -0.05171738275680536
0.32352000000000003   0.01717240398194068   7.126731870957828   0.43070274581091955   3.399666285367073   -0.11233020239028928   -0.051770945585371445
0.32376   0.01720281029670941   7.126729265088253   0.43094913915889765   3.3994025574849474   -0.11249104779927958   -0.05182453957201987
0.324   0.017233244931427746   7.126730272367242   0.4311953442205565   3.3991402053545134   -0.11265202517043187   -0.051878196382208454
0.32424000000000003   0.01726370795995371   7.126728326609258   0.43144136480433665   3.3988790933253754   -0.11281316278056844   -0.05193188810286308
0.32448   0.017294199290943304   7.126730432291422   0.4316871964540164   3.3986192669358655   -0.11297444173059866   -0.05198565596598663
0.32472   0.017324719056799765   7.126729033039549   0.4319328458922542   3.398360804405435   -0.1131358831886014   -0.05203945607650053
0.32496   0.017355267183634213   7.126728884281671   0.43217830953639474   3.3981036332531205   -0.11329746606815556   -0.052093308289181656
0.3252   0.017385843804766682   7.126731880149871   0.43242359412918036   3.397847787323102   -0.11345918817386169   -0.052147226290580044
0.32544   0.017416448822965495   7.1267290929210345   0.43266869492709886   3.3975932114042977   -0.1136210856868838   -0.0522011698063156
0.32568   0.01744708235445257   7.126729713992701   0.4329136178028889   3.3973399108895257   -0.11378312143519102   -0.05225518034467199
0.32592   0.017477744347819357   7.126727655036866   0.43315836029326715   3.3970877822518792   -0.11394531238390848   -0.052309222551713774
0.32616   0.017508434855033853   7.126728499314444   0.4334029250654451   3.396837358907534   -0.11410764638442765   -0.05236333234555725
0.3264   0.017539153901568728   7.126729168077358   0.43364731346461616   3.3965878864759884   -0.11427013365558737   -0.05241749326716175
0.32664000000000004   0.017569901479939833   7.126729217735109   0.4338915252026519   3.396339843450256   -0.11443276657997774   -0.05247169386088004
0.32688   0.017600677625450555   7.126727286545891   0.43413556210438536   3.3960930418995683   -0.11459555231088275   -0.05252592926726873
0.32712   0.017631482375716854   7.126728264148693   0.4343794261007482   3.395847498090823   -0.11475850701234235   -0.052580258087548716
0.32736000000000004   0.017662315653255406   7.1267245832051005   0.4346231134497367   3.3956033192304833   -0.11492157873162623   -0.0526345626374006
0.3276   0.01769317767026382   7.126729210108896   0.43486663466755454   3.3953603712640055   -0.11508481876917089   -0.05268900677876642
0.32784   0.017724068292405134   7.126723219693636   0.43510998320717126   3.3951187305324564   -0.11524823046100233   -0.052743428719550754
0.32808000000000004   0.01775498758498433   7.126725049374729   0.43535316234377625   3.394878357118011   -0.11541176375317515   -0.05279793967535854
0.32832   0.01778593553344599   7.126723553341975   0.4355961714261222   3.394639296170948   -0.11557544933157683   -0.0528524726471303
0.32856   0.017816912229441755   7.1267190728656455   0.4358390150029099   3.3944014425036193   -0.11573931911761223   -0.05290706208895234
0.32880000000000004   0.017847917626190556   7.1267229962960235   0.43608169083741505   3.394164901892188   -0.11590329482118115   -0.052961730317599036
0.32904   0.017878951725496913   7.126721451291115   0.43632419907563286   3.3939296689800615   -0.11606744285521473   -0.05301642139621617
0.32928   0.017910014651503835   7.126719841108622   0.43656654582776966   3.3936956624836863   -0.1162317502296745   -0.05307116953133477
0.32952000000000004   0.017941106324290055   7.126710607730703   0.4368087272393463   3.3934629664466054   -0.11639622697749073   -0.05312591793531072
0.32976   0.017972226773180604   7.1267112611081425   0.4370507447881198   3.3932315151275794   -0.11656081409367236   -0.05318076286876027
0.33   0.018003376060415386   7.126714564687597   0.4372926015446057   3.3930013440003957   -0.11672554429102668   -0.05323567281340324

==> hSTinvahbhctczq135870zoom.dat <==
0.318   0.016480551762935246   7.126901627041794   0.4249667954114006   3.406067387678954   -0.10867614801386766   -0.05055812359877907
0.31824   0.016510311948299855   7.126892059392668   0.4252178404122234   3.405773087554817   -0.10883356879596245   -0.05061051808269017
0.31848   0.01654009992976491   7.126892313151072   0.4254686668932282   3.405480118113355   -0.10899110936288527   -0.050663014428035884
0.31872   0.016569915911783892   7.126887842169369   0.42571928556872457   3.4051885006865286   -0.10914880840717958   -0.050715531777176685
0.31896   0.016599759778498438   7.126883277411925   0.42596969066300294   3.404898203070998   -0.1093066653081819   -0.05076810774625836
0.3192   0.01662963153762532   7.126890491206006   0.42621988276379386   3.4046092881090058   -0.10946461196913297   -0.05082077189893906
0.31944   0.016659531337554673   7.126878367096798   0.4264698696592336   3.4043217489973263   -0.10962280805999486   -0.05087342740106172
0.31968   0.01668945902288081   7.126878518845708   0.42671964356578584   3.4040355023136435   -0.10978108522861718   -0.0509261666608039
0.31992   0.016719414787382075   7.126879280134344   0.4269692145729467   3.4037506415424708   -0.1099395134043787   -0.050978962954454476
0.32016   0.016749398540321956   7.126875971944469   0.4272185782085421   3.4034670725056535   -0.11009810830655889   -0.05103179356953788
0.3204   0.016779410425610975   7.126868973035375   0.4274677419785483   3.4031848562107907   -0.11025686375079306   -0.051084654777554486
0.32064   0.01680945025065405   7.126876147769347   0.42771669622893926   3.4029039926110194   -0.1104157160278933   -0.051137631971538276
0.32088   0.016839518210608508   7.126869911679476   0.4279654510621167   3.402624441022437   -0.11057478123195066   -0.05119061134413809
0.32112   0.016869614214860735   7.126870533334141   0.42821400202492915   3.4023462356456067   -0.11073395894264472   -0.05124366138394129
0.32136000000000003   0.016899738445260278   7.126867344240691   0.42846235850222414   3.402069412041045   -0.11089329963608822   -0.05129674301980935
0.3216   0.016929890751090595   7.126867697753042   0.4287105129917115   3.401794035135116   -0.11105277604407741   -0.05134989094466946
0.32184   0.01696007121667516   7.1268690896387055   0.4289584699174735   3.4015194272824028   -0.11121240132222553   -0.05140309715961184
0.32208000000000003   0.01699027978715437   7.126867808803354   0.42920622665122937   3.4012468029477247   -0.11137218001238217   -0.051456335247222616
0.32232   0.01702051664994286   7.126863973753199   0.4294537928041491   3.400975165659874   -0.11153213074284407   -0.051509624053014604
0.32256   0.017050781730191693   7.126867503661891   0.42970116472345954   3.400704932339159   -0.11169220369366532   -0.0515629975940599
0.32280000000000003   0.01708107498506697   7.126863548416492   0.4299483403865061   3.4004360260106115   -0.1118524420082213   -0.05161637398312117
0.32304   0.017111396503691173   7.126862687518448   0.43019532441623365   3.4001684133233896   -0.11201282416178557   -0.05166982062076879
0.32328   0.01714174636809353   7.126865004750386   0.43044212105811674   3.3999021002315546   -0.11217334359979009   -0.051723331513065234
0.32352000000000003   0.01717212446210505   7.126864641365755   0.4306887245962973   3.3996371482511516   -0.11233403243438966   -0.05177688954318916
0.32376   0.017202530932214247   7.126865311860269   0.4309351425026448   3.3993734969127396   -0.11249485795729558   -0.051830492983417374
0.324   0.01723296564640989   7.126860109994145   0.431181368277655   3.3991111640433416   -0.11265584962533316   -0.05188411291237999
0.32424000000000003   0.01726342879626306   7.126861340048906   0.43142741162693543   3.398850108658125   -0.11281696977620223   -0.05193781583241205
0.32448   0.01729392025465524   7.126866187441914   0.4316732663010078   3.3985903744276307   -0.11297824563001563   -0.051991605617577
0.32472   0.017324440120341955   7.1268626566898385   0.43191893734369513   3.398332011638814   -0.1131396850662627   -0.052045387133038246
0.32496   0.01735498838052312   7.126861653659378   0.43216442421983414   3.3980748609777573   -0.11330126789611213   -0.052099233509610474
0.3252   0.017385565159329076   7.126861929705753   0.4324097332090671   3.39781903541794   -0.11346299118537159   -0.052153130748313944
0.32544   0.01741617029859322   7.126865591158705   0.43265485653624297   3.397564576179703   -0.11362486396028935   -0.0522071066431251
0.32568   0.01744680392751951   7.126860460496468   0.43289980072486206   3.3973113153469097   -0.11378690664143692   -0.052261076185091904
0.32592   0.017477466052116666   7.126858839345861   0.4331445661619267   3.397059248494017   -0.11394910027388658   -0.0523151263839428
0.32616   0.01750815670819301   7.126857783737539   0.4333891547087154   3.3968087769471755   -0.11411143216453715   -0.05236921907548905
0.3264   0.01753887585617763   7.126858030895669   0.43363356449111035   3.396559470907204   -0.11427391325585078   -0.05242337176547529
0.32664000000000004   0.01756962357988481   7.126855148856305   0.4338777997386495   3.396311422483097   -0.11443654721177549   -0.0524775493513945
0.32688   0.017600399850485185   7.126861863804107   0.4341218591047963   3.3960647176467678   -0.11459930787504032   -0.05253183646650849
0.32712   0.017631204705360545   7.126859642188556   0.43436574451258697   3.395819226940117   -0.11476225752243348   -0.05258613400412157
0.32736000000000004   0.017662038206257225   7.126855459086488   0.43460945907582166   3.395575077820193   -0.11492534414280549   -0.0526404502849332
0.3276   0.01769290029082733   7.12685962255218   0.43485299979440667   3.395332206516526   -0.11508857265886031   -0.052694880605804434
0.32784   0.017723791043660307   7.126857111704613   0.43509637089749054   3.395090601105486   -0.11525196404986343   -0.052749314296913985
0.32808000000000004   0.017754710423286482   7.126853305353121   0.43533957041314114   3.3948503063388173   -0.11541551781715384   -0.05280379795417877
0.32832   0.017785658497345574   7.126850693424213   0.43558260172385616   3.3946112640905235   -0.11557920762755751   -0.0528583268592006
0.32856   0.01781663534208948   7.1268489650720825   0.43582546861825977   3.394373489870727   -0.11574305072022102   -0.05291291529659996
0.32880000000000004   0.01784764083901411   7.126850117169123   0.4360681653509684   3.3941370071680295   -0.11590704974918284   -0.052967584013902155
0.32904   0.017878675093347007   7.126846127090146   0.4363106971243638   3.3939018257370326   -0.11607118511916348   -0.05302224220380893
0.32928   0.017909738135776447   7.126844325277692   0.4365530654832324   3.3936679024171266   -0.11623548913887731   -0.053076986792463386
0.32952000000000004   0.017940829884942125   7.126842683281669   0.4367952665098606   3.3934352766525815   -0.11639994334786175   -0.05313178169972473
0.32976   0.01797195051426689   7.126844710242095   0.4370373086972502   3.3932038240133884   -0.11656451669389903   -0.05318662647534565
0.33   0.018003099907125637   7.126838335345903   0.43727918640914126   3.3929737424771185   -0.11672928761588075   -0.05324149260914988

==> hSTinvahbhctczq1negk.dat <==
0.52   0.002525529097338046   229.6998824463518   0.0013957619703225382   0.19305736815028623   0.061636012218917895   0.06191234439894772
0.5288   0.00477832362061747   122.91483302728005   0.004672026703010749   0.31228622746329215   0.06127801527957277   0.06225505253460771
0.5376   0.006873634708245115   86.76076386657431   0.009050151285754706   0.4105435332564155   0.0607484881406515   0.06273963338562343
0.5464   0.008912945845524553   68.06122874021966   0.01426000755265035   0.4983009755711559   0.060053561680708675   0.06334481524264703
0.5552   0.010938169982251918   56.485457994369085   0.02014705115607363   0.5793974684097057   0.059191260278762994   0.06405810929514305
0.5640000000000001   0.012972153504359624   48.55428059669111   0.026608949244665513   0.6557535534051637   0.058156212824878095   0.06487087882749827
0.5728   0.015029276693954575   42.75162414793109   0.033572532700691   0.7284942128682801   0.056941328243724866   0.06577671004575747
0.5816   0.017119460564954062   38.30634304888294   0.04098288647958332   0.7983465601845504   0.055538434882560495   0.06677049041459557
0.5904   0.019250008760387467   34.78266937741205   0.04879737388985675   0.8658136367885825   0.053938690261135826   0.06784807379854667
0.5992   0.021426570457555236   31.915134803799827   0.0569820527626332   0.9312613425049121   0.05213278791886136   0.06900592519492645
0.608   0.02365368852113534   29.5320808515498   0.06550936847414157   0.9949662975414443   0.05011100050266824   0.07024104266578939
0.6168   0.025935133881562655   27.517432034962873   0.07435659790774558   1.0571441274588769   0.04786335411051406   0.07155092087725648
0.6256   0.0282741198332657   25.789991705101695   0.0835047559486114   1.11796716494259   0.045379622679913516   0.0729331847502212
0.6344   0.030673445917842025   24.290884836157627   0.09293780731325306   1.1775760116569671   0.04264934528905451   0.07438584990986165
0.6432   0.03313559781350195   22.97654239394711   0.10264208378575647   1.2360873856052275   0.039661928050185785   0.07590708587362827
0.652   0.03566281728683296   21.81386017696535   0.11260583538021966   1.2935996242568426   0.036406540324222324   0.07749529541322309
0.6608   0.038257154486200554   20.777317445489192   0.12281889189877149   1.3501966671585905   0.03287221925009697   0.0791489903670308
0.6696   0.040920506174548746   19.84688902171688   0.13327239336695793   1.40595089423293   0.029047884824010987   0.08086681178570053
0.6784   0.04365464556614274   19.00658048460944   0.14395858150778826   1.4609254068427193   0.024922239856417592   0.08264755827093762
0.6872   0.046461242568903674   18.243527626633586   0.15487061405825098   1.5151755982197423   0.02048391150137453   0.08449008456980321
0.696   0.04934188515167208   17.547217566982532   0.1660024510041265   1.568750552801379   0.01572135529835201   0.08639334796729371
0.7048   0.05229809057050521   16.90897740875137   0.17734872343063343   1.621693980833988   0.010622877798209135   0.08835640036973423
0.7136   0.05533131503464903   16.321601970287265   0.18890462944925143   1.6740451192929655   0.0051766861807706005   0.09037834868559712
0.7223999999999999   0.05844296783711729   15.779032703242146   0.20066589089289158   1.725839231897577   -0.0006291916116232561   0.09245838954199045
0.7312   0.0616344129295864   15.276166862258902   0.21262864865987802   1.7771084174177996   -0.006806850543820332   0.09459566521229579
0.74   0.0649069791231274   14.808645088216535   0.22478943585370187   1.8278817440606758   -0.013368464846788696   0.09678950710281442
0.7488   0.06826196350477091   14.372724975819285   0.23714512009864355   1.8781857993180893   -0.02032642183402288   0.09903927029575563
0.7576   0.07170063489961098   13.965196638581698   0.24969285854160667   1.9280449868147878   -0.027693201517031623   0.10134425849898063
0.7664   0.07522423891946661   13.583263252293113   0.2624300742440163   1.977481737636097   -0.03548142970902295   0.10370392625255499
0.7752   0.078833998603145   13.224500945778306   0.27535441045644565   2.026516737633957   -0.04370385079736792   0.10611764303756482
0.784   0.08253112318069813   12.886772511865031   0.2884637486712214   2.075169137521248   -0.05237332344962907   0.1085850049686144
0.7928   0.0863167982191143   12.568208437498914   0.3017561025578087   2.123456703784328   -0.061502954124960534   0.11110539845931632
0.8016   0.0901922013095204   12.267159045223831   0.31522969531122   2.171395935244523   -0.07110582664040209   0.1136783803633547
0.8104   0.09415849318570409   11.982153871598529   0.3288828695251398   2.2190022521692794   -0.08119528294768569   0.11630351977855845
0.8191999999999999   0.09821682526602671   11.711894219411608   0.34271411540974933   2.266290016534985   -0.09178469717783178   0.11898035990627392
0.828   0.10236833767596612   11.455210320625833   0.35672203550172144   2.313272669280644   -0.10288770570558414   0.12170851460052678
0.8368   0.1066141617071739   11.211062134133137   0.37090534297723643   2.3599628389305667   -0.1145179454024111   0.1244876104891333
0.8455999999999999   0.11095542112323599   10.978511713439708   0.38526285409870625   2.4063723605332443   -0.12668928696789614   0.12731726326422552
0.8544   0.11539322843770305   10.756714046837466   0.39979344769234093   2.4525123835957885   -0.13941568028963547   0.13019715289001324
0.8632   0.11992869449861437   10.544905080221794   0.4144961187013925   2.4983933814524377   -0.15271128679174134   0.13312692813776608
0.872   0.12456292154888081   10.342396563997083   0.4293699183683488   2.5440252455535344   -0.16659028124017056   0.136106260572887
0.8808   0.12929700559722246   10.148558828604582   0.4444139604547262   2.5894173129568006   -0.18106708793923737   0.13913484794193395
0.8896   0.1341320387662551   9.962819893094776   0.4596274282196028   2.6345784800072094   -0.19615622984131273   0.14221241045993555
0.8984   0.13906910837832795   9.784656656260587   0.4750095598337122   2.679517017017674   -0.2118723762071968   0.14533871832259965
0.9072   0.14410929595160027   9.613594163944107   0.49055963418925796   2.724240948832575   -0.2282303183369819   0.14851344492568946
0.9159999999999999   0.14925368140659986   9.449195950708619   0.5062769930014903   2.768757738800141   -0.2452449813210233   0.1517363250031763
0.9248   0.15450334096763899   9.291059327444835   0.5221610203887319   2.8130745428762816   -0.26293142139816544   0.1550071957885585
0.9336   0.1598593431801487   9.138815992490851   0.5382111106855957   2.857198160686856   -0.28130492359453463   0.15832571438316514
0.9423999999999999   0.16532276169861929   8.992125737962127   0.5544267499287256   2.901135095618695   -0.3003807557051796   0.16169176308169755
0.9511999999999999   0.1708946593821557   8.850674047936035   0.5708074041388237   2.9448914421749253   -0.3201744824111266   0.16510508255299983
0.96   0.17657610116254066   8.714172189366725   0.5873526020146838   2.988473086810537   -0.34070169874233025   0.16856543085482245
0.9687999999999999   0.18236814669635373   8.582351481957161   0.6040618820005473   3.0318857024621244   -0.3619781475534909   0.17207262500181594
0.9776   0.1882718552919552   8.454961900006007   0.6209348218961724   3.0751345541694097   -0.38401978736131703   0.17562647428535635
0.9863999999999999   0.19428828532500028   8.33177027206849   0.6379710317548439   3.118224782845637   -0.40684268967684084   0.1792269017057297
0.9952   0.20041849164582734   8.212564759839863   0.6551701340299746   3.161161303985221   -0.43046298685903345   0.1828735572393837
1.004   0.20666352651989375   8.09714313864562   0.6725317674293773   3.20394873327517   -0.45489704318812746   0.18656635254327694
1.0128   0.2130244429525315   7.98531887251562   0.6900556062890574   3.2465915655279574   -0.4801612987737489   0.19030512662413981
1.0215999999999998   0.2195022892144264   7.876917212870444   0.7077413228176215   3.2890940547798024   -0.5062723925218163   0.19408970153745625
1.0304   0.22609811443556527   7.771773910956535   0.7255886215582663   3.331460401940965   -0.5332471263900678   0.19791997490699273
1.0392   0.2328129649540052   7.669739989288052   0.7435972139537917   3.3736945627701984   -0.5611022328332257   0.2017955982603716
1.048   0.23964788946542182   7.570667664104274   0.761766849681714   3.415800170627791   -0.5898549163172156   0.2057167108063159
1.0568   0.2466039312653565   7.474425192691812   0.7800972655261522   3.4577809622783615   -0.6195222698157551   0.20968300426161998
1.0655999999999999   0.25368213286847435   7.380886134708557   0.7985882137307064   3.4996404508673304   -0.6501216188857989   0.21369436247054593
1.0743999999999998   0.2608835388602052   7.289930825210635   0.8172394785462541   3.5413819533178565   -0.681670496520824   0.21775072299621767
1.0832   0.2682091896102885   7.2014496392669045   0.8360508353878987   3.583008704427621   -0.7141863541424048   0.22185187361722686
1.092   0.27566012769635645   7.115336873345771   0.8550220900992431   3.624523772750906   -0.74768701857251   0.22599768248792712
1.1008   0.2832373926293343   7.031492814801922   0.8741530449096249   3.6659301413715575   -0.7821903851633315   0.23018810724795388
1.1096   0.29094202076022746   6.949824528516459   0.8934434972730276   3.7072308331615904   -0.81771444837763   0.23442298190193517
1.1183999999999998   0.29877505487736106   6.870243482595095   0.9128932980166422   3.748428411824424   -0.8542773784853791   0.23870224572328907
1.1272   0.30673752951513744   6.792666403435608   0.9325022601075167   3.78952570378434   -0.8918974942994351   0.2430257444660006
1.136   0.314830483423573   6.717014808422843   0.9522702345028113   3.830525196091765   -0.9305931977086088   0.24739334787336065
1.1448   0.32305495064402245   6.643213501777617   0.9721970549942903   3.8714295050819874   -0.9703831198992734   0.25180497852929756
1.1536   0.33141196756421876   6.571191358293741   0.9922825804358506   3.9122409739464596   -1.0112860040896614   0.25626058932664575
1.1623999999999999   0.33990257263980234   6.500881751129895   1.0125266920343847   3.9529617839673974   -1.0533207120973442   0.2607600123593064
1.1711999999999998   0.3485277968360696   6.43222078611839   1.032929235736341   3.9935943575905894   -1.0965062145457867   0.26530321646758337
1.18   0.3572886763270467   6.365147579403341   1.0534900976502488   4.0341407463147325   -1.1408617748215217   0.26989009448874296
1.1888   0.3661862436573387   6.299605682070713   1.0742091508414395   4.074603083397116   -1.186406546480432   0.2745204651180363
1.1976   0.37522153323897633   6.235539765562974   1.095086287437547   4.114983356631684   -1.2331600413151733   0.279194310174832
1.2064   0.38439557780991335   6.17289681249165   1.1161213972892439   4.1552835597188675   -1.2811419623598983   0.2839116712939347
1.2151999999999998   0.3937094068879415   6.111629215379348   1.1373143588265329   4.195505568443215   -1.330371803349602   0.2886722017623203
1.224   0.40316405453997806   6.051688620145047   1.1586650837587704   4.235651253054884   -1.3808695556355146   0.29347598516848317
1.2328   0.41276055430855807   5.993029359847954   1.1801734869826135   4.275722277836927   -1.4326553422731452   0.2983230290930388
1.2416   0.42249993332240027   5.935610275465146   1.2018394527747673   4.315720501025006   -1.4857490528839743   0.30321299154717085
1.2504   0.4323832253523586   5.879388570308192   1.223662909268094   4.3556474798405524   -1.5401712521393087   0.3081460659742312
1.2591999999999999   0.44241146038752444   5.82432608541367   1.2456437684490391   4.395504849705932   -1.5959422070282334   0.3131220499310859
1.2679999999999998   0.4525856682267331   5.770384939440296   1.2677819465109315   4.435294183209435   -1.6530826000622663   0.3181409149624274
1.2768   0.4629068794865594   5.717529776270031   1.2900773692008594   4.4750169847934265   -1.7116130680810646   0.3232025376749941
1.2856   0.4733761232495619   5.665725748364748   1.3125299583809953   4.514674727411066   -1.7715545920926858   0.3283069504323691
1.2944   0.4839944291507918   5.614940906691854   1.335139643493859   4.554268833031416   -1.8329280200033677   0.3334539501952846
1.3032   0.49476282701963414   5.565142727176981   1.3579063592688863   4.593800669970907   -1.8957547363053753   0.33864368089053903
1.3119999999999998   0.505682344446208   5.516302260603686   1.3808300321705251   4.633271605298327   -1.9600558168233635   0.3438758581438659
1.3207999999999998   0.5167540099827784   5.468390473291061   1.403910597883019   4.672682943737008   -2.0258527138110116   0.34915047501274216
1.3296   0.5279788542381392   5.421379249938056   1.4271480068828912   4.712035904713392   -2.0931671230651276   0.35446756656739903
1.3384   0.53935790337889   5.375242511834151   1.450542189005243   4.751331759806593   -2.162020671118022   0.35982696374529594
1.3472   0.5508921870192123   5.329953836988537   1.474093096086802   4.790571674154337   -2.232435476390256   0.36522881953530567
1.3559999999999999   0.5625827315765691   5.28549041529344   1.497800665942219   4.829756827691045   -2.3044330892277753   0.3706727385205552
1.3647999999999998   0.5744305648200247   5.241827753609153   1.5216648467243967   4.8688883464803565   -2.378035952940888   0.37615884667798344
1.3736   0.5864367154166594   5.198943527271115   1.5456855941932897   4.9079673062907725   -2.453266260621171   0.3816870598513647
1.3823999999999999   0.5986022100327666   5.156815155962953   1.5698628562436434   4.946994783890582   -2.5301467361130237   0.38725751218470467
1.3912   0.6109280762245434   5.115422434840988   1.594196588113546   4.9859718053829   -2.6086997069202407   0.39287004507766105
1.4   0.6234153403114353   5.074745584403771   1.6186867410896413   5.024899393392443   -2.6889478352662772   0.39852446565332206

==> hSTinvahbhctczq2886.dat <==
0.289   0.0005565420480639685   192.3394757207968   0.0007104353702271726   1.327226277473099   -0.19209173193075318   -0.19201900932805047
0.29611   0.0033353851992155977   33.378935990102164   0.02315259527043813   2.0108966392496197   -0.1933617724355324   -0.1908503870176497
0.30322   0.00498907162804403   23.326213854798546   0.04711162531368231   2.2101973318669175   -0.19496808394952284   -0.18959262752184472
0.31033   0.006400471871975737   19.02944277893557   0.07067225088385488   2.3387018820067795   -0.1968212968586835   -0.1883680065984915
0.31744   0.007701308573065501   16.557125669550466   0.0934549760504153   2.4346904190822536   -0.19890086335451868   -0.18721073069789915
0.32455   0.008943619141081924   14.924341727289123   0.11535067023488013   2.5115399753051717   -0.20119741328209786   -0.186136268902777
0.33165999999999995   0.010154218929710484   13.755350586736636   0.1363454477860431   2.5756801407350967   -0.20370544761412504   -0.1851524230924351
0.33877   0.011349052796829533   12.87235377593736   0.15646580502488405   2.6307574312325976   -0.20642149425375939   -0.1842629355240442
0.34587999999999997   0.012538520106112226   12.179320017030177   0.17575623587429945   2.679063925509035   -0.20934314759157618   -0.18346917591028672
0.35298999999999997   0.013729868541628238   11.619442609371456   0.19426883318915958   2.7221447986212226   -0.2124687427346911   -0.18277117076314459
0.3601   0.014928409085837268   11.156754390654767   0.2120579469265022   2.761096088466227   -0.21579711303325108   -0.1821679921103178
0.36721   0.016138196257985852   10.767259567403032   0.2291774958544897   2.7967251655653707   -0.21932765045682376   -0.18165816660058423
0.37432   0.017362430151721495   10.434319107378213   0.24567947598686368   2.829644717705215   -0.22305999173587138   -0.18123977715221398
0.38143   0.01860370970904183   10.145986768076325   0.26161322790608066   2.860330775993167   -0.22699421642764178   -0.18091075183229094
0.38854   0.01986419851862847   9.89348672355344   0.27702510804333574   2.8891602549497715   -0.23113058279593032   -0.18066892301565954
0.39565   0.021145737152997526   9.670164045173705   0.2919583909071581   2.916436321114419   -0.2354697156965403   -0.1805119779090387
0.40276   0.022449921537723603   9.470913586773674   0.30645330461259696   2.9424060328006885   -0.24001244932251836   -0.18043761913923023
0.40987   0.023778159242256208   9.291737871800246   0.32054714861365247   2.967272933986482   -0.24475986181219656   -0.1804435486126403
0.41698   0.025131710118470152   9.129479725464709   0.33427443702877   2.991206374058883   -0.24971319655338525   -0.1805275708620459
0.42408999999999997   0.02651171745223799   8.981583230110154   0.34766708802803853   3.0143482850398664   -0.2548739629616322   -0.18068747298710003
0.4312   0.027919230573451196   8.84596401911425   0.360754589370554   3.0368185396516054   -0.26024388103266954   -0.18092106265004054
0.43831   0.029355223149346275   8.720947010252493   0.3735641902709   3.058718933558977   -0.2658247598489049   -0.1812264672258149
0.44542000000000004   0.03082060644092757   8.605093954885646   0.38612105844841116   3.0801364465150067   -0.27161872076975835   -0.1816015367328298
0.45253   0.032316240739219786   8.497253168309646   0.39844845738596824   3.1011456618819366   -0.27762786349242863   -0.18204453792872222
0.45964   0.03384294368662268   8.396409610445573   0.4105678905715784   3.1218108529916844   -0.2838546595870877   -0.18255350998192477
0.46675   0.03540149737716982   8.301730337588584   0.4224992474319131   3.1421875681507165   -0.2903015979702097   -0.18312675170219622
0.47386   0.036992653910842235   8.212503178104932   0.4342609329698548   3.162323995842696   -0.2969713372243667   -0.18376263849491647
0.48097   0.03861714012194338   8.128113584548881   0.4458699920306237   3.1822620031528426   -0.30386668490976804   -0.18445957038285823
0.48808   0.04027566123344101   8.04802766766227   0.4573422175658359   3.2020381557978825   -0.3109906121290348   -0.18521597349765156
0.49519   0.041968903945501436   7.971796628575552   0.4686922518278249   3.2216843139925384   -0.3183461586305585   -0.1860304898220705
0.5023   0.04369753910059569   7.899015864630531   0.47993368121401886   3.241228400847806   -0.32593656683921873   -0.18690165902688427
0.50941   0.04546222400234115   7.829346441545807   0.491079124663747   3.260694858609543   -0.33376510468003096   -0.1878282349727712
0.51652   0.0472636039151401   7.762477443939335   0.5021403043454532   3.280105138981355   -0.34183528776631944   -0.18880889441257165
0.52363   0.049102313929979984   7.698156487786584   0.5131281238974782   3.2994780460286077   -0.3501505217029184   -0.18984256333764132
0.53074   0.050978980091446816   7.636130343166635   0.5240527294622195   3.3188301658199957   -0.3587146827599645   -0.19092792989385277
0.53785   0.05289422046601821   7.57621055429478   0.534923568227716   3.3381760301542283   -0.3675313206514485   -0.19206408067174383
0.54496   0.05484864638226009   7.518205062169098   0.5457494485847463   3.3575284024432706   -0.37660443240028624   -0.19324991827466229
0.5520700000000001   0.05684286295977811   7.461946700725355   0.5565385837979854   3.3768985238817457   -0.38593801632107066   -0.19448436183051654
0.55918   0.058877469887738086   7.407300778949637   0.5672986390101141   3.3962962461955364   -0.3955360346834347   -0.19576661002399642
0.56629   0.06095306217996881   7.354132307752297   0.5780367756302427   3.415730218771484   -0.4054027799315961   -0.1970957391060895
0.5734   0.06307023058231304   7.302327502893848   0.5887596869867264   3.43520803042745   -0.4155423894413706   -0.19847080728722877
0.5805100000000001   0.06522956185403116   7.251786555596862   0.5994736299758042   3.4547363321626774   -0.425959293066001   -0.19989118061241942
0.58762   0.06743163964310478   7.202408131574248   0.6101844659312602   3.4743208874037106   -0.4366579847787886   -0.20135585820964147
0.59473   0.06967704453718607   7.154115019429841   0.6208976842618686   3.4939667509445695   -0.4476429429964255   -0.20286422121476988
0.60184   0.07196635401519866   7.106834307811925   0.631618423218147   3.5136783289757663   -0.4589187621583652   -0.2044156072655933
0.60895   0.07430014376997274   7.0604940109525245   0.6423515133819707   3.5334593588414767   -0.47049018650892716   -0.2060092190680427
0.61606   0.07667898654264983   7.015035945491565   0.6531014756724192   3.553313160036867   -0.48236205523877684   -0.20764455679240884
0.62317   0.07910345345733151   6.970405874080663   0.6638725621359651   3.5732424960398284   -0.49453914743169297   -0.20932094608795984
0.63028   0.0815741142987213   6.926550001507516   0.6746687762817175   3.593249682041804   -0.5070264569826722   -0.21103767393982295
0.63739   0.08409153607994369   6.883427105267476   0.6854938642741166   3.61333678597715   -0.5198290517444318   -0.21279437504895862
0.6445000000000001   0.08665628507079086   6.840994583698784   0.6963513629151651   3.6335054354202643   -0.5329519895144883   -0.21459038845198833
0.65161   0.0892689257493869   6.799214100442876   0.7072445952146819   3.6537570145981335   -0.5464005820066045   -0.21642526758329864
0.65872   0.0919300223814651   6.758053856484361   0.7181767077032254   3.6740925351552245   -0.5601799394645239   -0.2182984580900059
0.66583   0.09464013636831899   6.717482878989281   0.7291506397488683   3.6945129444253384   -0.5742954878989844   -0.22020957505874827
0.6729400000000001   0.09739982954791399   6.677471821137353   0.7401691861065379   3.7150187927772844   -0.5887526655735827   -0.2221581254064256
0.68005   0.10020966242989267   6.637992289345459   0.751234978678754   3.7356104886812727   -0.6035570169189413   -0.22414357311151362
0.68716   0.10307019308845437   6.599025611379528   0.7623504796503671   3.7562884560627317   -0.618713997766371   -0.22616566656742204
0.69427   0.10598198086151767   6.560549063168927   0.7735180455005061   3.777052729215947   -0.6342293221657924   -0.22822402074169135
0.70138   0.10894558459792603   6.522538956934678   0.784739907608159   3.797903179411036   -0.6501087450060095   -0.23031804635483397
0.7084900000000001   0.11196155961215977   6.484984374155761   0.7960181361027456   3.8188398475293925   -0.6663579096168069   -0.2324477036785762
0.7156   0.1150304621060327   6.447862145661293   0.807354711426337   3.839862471327673   -0.682982840494434   -0.23461239270560233
0.72271   0.1181528491611919   6.4111575046068205   0.8187515291861871   3.86097059582021   -0.699989473591344   -0.23681180539800276
0.72982   0.12132927581977551   6.374858534195456   0.8302103648738339   3.882163800114246   -0.71738370020062   -0.2390456670836144
0.7369300000000001   0.12456029483847561   6.338953523100415   0.8417328774180415   3.903441724581897   -0.7351716333819971   -0.2413138308062329
0.74404   0.12784646248814271   6.303425467911519   0.8533206932579401   3.9248036269213755   -0.7533594509175348   -0.24361564969731853
0.75115   0.13118833159957935   6.268267293011232   0.8649753161697143   3.9462489413346025   -0.7719533067910597   -0.24595110615171728
0.75826   0.13458645517542134   6.233468538582822   0.8766981813001617   3.967776953119335   -0.790959501733133   -0.24831995364240314
0.7653700000000001   0.13804138594133772   6.199014701516426   0.8884906531275063   3.989387045555708   -0.8103845132917613   -0.2507216315649941
0.77248   0.1415536750733929   6.164903174306253   0.9003540131279846   4.011078412419055   -0.8302345567596081   -0.25315624993056246
0.77959   0.14512387659040893   6.131122201352087   0.9122895195682681   4.0328501532638725   -0.8505162493617248   -0.25562338690159375
0.7867000000000001   0.14875254044551497   6.097664596387711   0.9242983227529663   4.054701537940118   -0.8712361460931742   -0.2581228718166045
0.7938100000000001   0.1524402186742271   6.0645234069998954   0.9363815465106556   4.076631661497909   -0.8924007612072858   -0.2606544042938259
0.8009200000000001   0.156187460704504   6.031693121997612   0.9485402325430536   4.0986397297057975   -0.9140168077562633   -0.26321794354666117
0.80803   0.15999481889000383   5.999162659755875   0.9607754113150985   4.120724744994699   -0.9360912389335704   -0.2658129669218967
0.81514   0.1638628432820224   5.966929964387242   0.973088040443109   4.14288580646732   -0.9586306414048921   -0.26843946071587627
0.8222500000000001   0.1677920824063315   5.934988500605049   0.9854790176910518   4.165122081744866   -0.9816420032118661   -0.27109724193453605
0.8293600000000001   0.17178308681023322   5.9033347578480555   0.9979492253265363   4.187432577184419   -1.005132234563378   -0.2737863012275787
0.83647   0.1758364069364933   5.871960716366007   1.0104995064241475   4.209816324127615   -1.029108417454608   -0.276506156031876
0.84358   0.17995258943717404   5.840863825921722   1.0231306249538528   4.232272501341032   -1.0535774926438022   -0.27925677595621856
0.85069   0.18413218459216196   5.8100393672480095   1.0358433533488771   4.254800098712354   -1.078546727684194   -0.28203808897846516
0.8578000000000001   0.1883757428899027   5.779481292910825   1.0486384339346255   4.277398064609985   -1.1040233224641076   -0.28484967004191364
0.8649100000000001   0.19268380762738646   5.7491867486154575   1.061516498896825   4.300065751597154   -1.130014598817882   -0.28769159074556944
0.87202   0.19705693281322326   5.7191513602712645   1.0744782711175929   4.322801891344859   -1.156527820736794   -0.29056352153615655
0.87913   0.2014956642398529   5.689373561607775   1.087524355218302   4.345605660724364   -1.1835704227354629   -0.2934656804098682
0.8862400000000001   0.2060005469826076   5.659847757699815   1.1006553236043715   4.368476292552579   -1.2111498511520997   -0.29639760658069925
0.8933500000000001   0.21057213345717615   5.630570074568844   1.1138718032872597   4.391412595615985   -1.2392737577806723   -0.2993591718559776
0.90046   0.21521096842614815   5.601538519785224   1.1271743161103993   4.414413770356024   -1.267949627088399   -0.3023503439750798
0.90757   0.21991759898451538   5.572750902375163   1.1405633874450989   4.437478933322844   -1.2971850676232355   -0.30537111366323405
0.9146800000000002   0.224692572000507   5.54420268011992   1.154039519717189   4.460607145111123   -1.3269879220536702   -0.30842121482395535
0.9217900000000001   0.22953643707691407   5.5158908624336105   1.1676032236230782   4.483797421019839   -1.357365946086878   -0.3115004604396796
0.9289000000000001   0.2344497388131874   5.487813552232591   1.1812549397534755   4.507048947295644   -1.3883270323662171   -0.31460895491162344
0.93601   0.23943302209409012   5.459967004673727   1.1949950946791739   4.530360928454969   -1.4198790288679308   -0.31774632719597895
0.94312   0.2444868344275818   5.432349913491903   1.2088241247198888   4.553732414317277   -1.452029932852197   -0.32091274759209504
0.9502300000000001   0.24961172551864041   5.40495829251761   1.2227424713151744   4.577162441842599   -1.4847878933925818   -0.32410790927530914
0.9573400000000001   0.25480823779604184   5.377790040293235   1.236750488828465   4.600650269732188   -1.5181609676621721   -0.32733175055044283
0.96445   0.2600769196652904   5.350843150981035   1.2508485759846668   4.624194960763126   -1.5521573145954344   -0.33058423964714195
0.97156   0.26541831347613426   5.32411537870733   1.2650370591751072   4.647795866443481   -1.5867851182009307   -0.33386527791412235
0.9786700000000002   0.2708329665540155   5.297604720457694   1.2793162999063583   4.671452020295491   -1.6220527117940733   -0.3371748804370896
0.9857800000000001   0.27632142599811843   5.271307855965076   1.293686644540209   4.6951626015791295   -1.6579684861402177   -0.3405127265221501
0.99289   0.2818842361225947   5.245222822125536   1.3081484012126487   4.718926852911896   -1.6945408880083852   -0.3438788087846025
1.   0.2875219425091338   5.219347513582871   1.3227018787876106   4.742743960686629   -1.7317784526510371   -0.3472730983217967

==> hSTinvahbhctczq2886negk.dat <==
0.58   0.0019026384555858888   367.4636328219921   0.0005118238850858792   0.17793947046330721   0.04160215206047725   0.04173228335969949
0.5882   0.005549615939059179   127.11234365120772   0.004116667204671832   0.3666457970145781   0.04111316154924599   0.04221043548275056
0.5963999999999999   0.008591117639889866   83.11969780445257   0.009334021038813672   0.49414386945824434   0.04034058530211767   0.04293826481987529
0.6045999999999999   0.011415188487405525   63.439755990413545   0.015603196763639167   0.5999802267417096   0.03932858732730497   0.04385090891968879
0.6128   0.014133926520129856   52.02340686238297   0.022665777150702244   0.6937030383264994   0.03808946045995548   0.04491762376567313
0.621   0.0168003497478152   44.4772565596964   0.03036618459614247   0.7794113489043003   0.03662569859088856   0.04611906386167776
0.6292   0.019445014839962763   39.0774461805899   0.03859950050171963   0.8593069576244472   0.03493532377171545   0.04744142572891338
0.6374   0.02208766192089342   35.00069977188008   0.0472902095709572   0.934732991209927   0.033013851507244084   0.0488742055865423
0.6456   0.02474204795703117   31.801446188092505   0.05638157252347114   1.0065801871069895   0.030855409626830147   0.0504090954905076
0.6537999999999999   0.027418304476121442   29.21620025808112   0.06582964414991892   1.0754752670879788   0.028453097570436466   0.0520392294165162
0.6619999999999999   0.030124212996622653   27.07854797661944   0.07559959070308042   1.1418793562622227   0.025799351676376113   0.05375890292766999
0.6701999999999999   0.03286595925213135   25.27800442121364   0.08566332227326806   1.2061436600918642   0.022886145117262828   0.05556323605187073
0.6783999999999999   0.035648596445336425   23.738156157664253   0.09599784781774405   1.2685432206297287   0.019705068607568113   0.05744797263418847
0.6866   0.038476352312726496   22.404300081363186   0.10658413667347105   1.3292983799076712   0.01624740442782985   0.05940948503686246
0.6948   0.04135283397520354   21.23631808087159   0.11740627227757736   1.3885890833483647   0.012504230431781638   0.06144445026721024
0.703   0.04428117515685466   20.20395382322118   0.12845084286763428   1.4465645934757447   0.008466392059367119   0.06355003193789785
0.7111999999999999   0.04726413775808019   19.284026997377456   0.13970645402596826   1.5033504951215506   0.0041245709789601084   0.06572360026023374
0.7193999999999999   0.050304190357209615   18.458404422558385   0.1511633735556693   1.5590536910636628   -0.000530718294493003   0.06796286165019785
0.7275999999999999   0.05340356490110312   17.712720429332446   0.1628132399899797   1.6137661417104983   -0.005509095903559287   0.07026571139977453
0.7358   0.056564299985656236   17.03542770005496   0.17464883073262974   1.6675676526535468   -0.01082030507583367   0.07263025098613761
0.744   0.05978827876936206   16.417137991527984   0.18666390287795995   1.7205281038671918   -0.016474228448066792   0.07505471768105061
0.7522   0.06307724795698312   15.850119691224528   0.1988529966979699   1.7727090354326172   -0.022480876645375635   0.07753755736053718
0.7604   0.0664328470180276   15.327971052437599   0.21121136312820518   1.8241650751334648   -0.02885032205518926   0.08007730753643885
0.7686   0.06985662061188905   14.845323720105592   0.22373483439991412   1.874944946438483   -0.03559281142942183   0.08267260346170402
0.7767999999999999   0.07335003463796602   14.397642073445228   0.2364197542629127   1.9250923680643686   -0.04271866806719489   0.08532225907000802
0.7849999999999999   0.07691448635516228   13.981079858955772   0.24926290027187725   1.9746467368215928   -0.050238316842132785   0.08802510070539137
0.7931999999999999   0.08055131450498602   13.592334370855298   0.26226142977114   2.023643731873148   -0.058162322968817716   0.09078010942364927
0.8013999999999999   0.08426180694015405   13.228571706196949   0.27541282907973524   2.0721157426344208   -0.06650131464836481   0.09358627729469132
0.8095999999999999   0.08804720629794   12.887331769984478   0.2887148655713425   2.1200923096099404   -0.07526602658006425   0.09644272518433383
0.8177999999999999   0.09190871769296456   12.5664750948849   0.3021655658591195   2.16760051145992   -0.08446733452230043   0.09934857256375608
0.826   0.09584751151967887   12.264127872389242   0.31576317264135784   2.2146651797875645   -0.09411616254644689   0.10230307977603197
0.8341999999999999   0.09986472735070669   11.978643682211848   0.32950611744232333   2.2613091642951892   -0.10422361416728108   0.10530547918983732
0.8423999999999999   0.1039614793728896   11.708577463226721   0.34339301092399943   2.3075536135953683   -0.11480078581956246   0.10835501316966104
0.8505999999999999   0.1081388561409401   11.452633681171944   0.35742260191391223   2.3534180164514473   -0.12585897796237566   0.11145114334430116
0.8587999999999999   0.11239792670891804   11.209668434442682   0.37159378374382834   2.3989204926911794   -0.13740954737541866   0.11459326815300805
0.867   0.11673974000997213   10.97866291868074   0.38590556043250174   2.4440779013383267   -0.1494639571277401   0.11778076096868294
0.8752   0.12116532813385937   10.758700393188706   0.4003570423821719   2.4889059162408342   -0.162033784459488   0.12101311958934581
0.8834   0.1256757080079638   10.548960592412739   0.41494743474622225   2.5334191927593963   -0.17513069114853574   0.1242898081916458
0.8916   0.1302718829358305   10.348702010609088   0.42967602760768103   2.577631409217673   -0.1887664298213681   0.12761039887151024
0.8997999999999999   0.13495484304649377   10.157254961897129   0.44454218134617207   2.621555378579483   -0.20295291688798156   0.13097442475830154
0.9079999999999999   0.13972556671126846   9.974014455491044   0.4595453204634677   2.665203090351467   -0.21770211362301614   0.13438144579643369
0.9161999999999999   0.14458502326786818   9.798428875141104   0.4746849377628802   2.7085859184561634   -0.2330260976250065   0.13783111036663923
0.9243999999999999   0.14953417294017907   9.629997384191812   0.4899605815657394   2.7517143830123802   -0.24893708455767902   0.14132300829813446
0.9325999999999999   0.15457396379315266   9.468263852035497   0.5053718249410835   2.794598574683035   -0.2654473108151792   0.14485678436224997
0.9407999999999999   0.15970533750161847   9.312807790049076   0.5209182939570223   2.837247920575636   -0.28256923973372733   0.1484321307189267
0.9489999999999998   0.16492923467210713   9.163249622412941   0.5365996936093081   2.8796713093130446   -0.30031528260353624   0.15204866543579512
0.9571999999999999   0.1702465789243232   9.019233343551422   0.5524156962943296   2.9218771701523574   -0.3186981388598663   0.15570617580827828
0.9653999999999999   0.17565829354002885   8.880439459782968   0.5683660435575827   2.963873480058043   -0.33773047875549667   0.15940420204640207
0.9735999999999999   0.1811652962347865   8.746564090402103   0.5844505056695338   3.0056677770913773   -0.35742508342927565   0.16314281761535834
0.9817999999999999   0.18676849914959096   8.617337057012813   0.6006688760028427   3.0472672795009235   -0.3777949080630698   0.16692143850048688
0.9899999999999999   0.19246880712475875   8.492501628732972   0.6170209549969313   3.0886787907605897   -0.39885295474644683   0.170739956216392
0.9982   0.19826712456030687   8.371823006203007   0.6335065897525007   3.129908681348125   -0.4206124057101808   0.17459802002913133
1.0064   0.20416434882300769   8.255081221486291   0.6501256275488282   3.1709632259203078   -0.44308640264277677   0.1784955793422033
1.0146   0.2101613725953399   8.142073958781802   0.6668779273849497   3.211848195087924   -0.4662883653316237   0.18243227027670322
1.0228   0.21625908864048973   8.032611835838052   0.6837633868826773   3.2525692100941272   -0.49023168810916096   0.18640796836103515
1.031   0.22245838526804443   7.926518888690382   0.7007819102846816   3.293131531824149   -0.5149299229018107   0.1904224656577568
1.0392   0.2287601427587649   7.823630707473025   0.7179333834000722   3.3335403334154794   -0.54039675560668   0.19447554171545542
1.0473999999999999   0.2351652448474717   7.723792547600102   0.7352177435038046   3.3738003871822175   -0.5666459707489214   0.19856712998047743
1.0555999999999999   0.24167457052823169   7.62686296730593   0.752634925274911   3.4139163133996586   -0.5936913738284343   0.20269692745413276
1.0637999999999999   0.24828899488285808   7.532706727316887   0.7701848641181576   3.4538925627271975   -0.621546957327179   0.2068648319835364
1.0719999999999998   0.25500939131037603   7.4411993026549075   0.7878675082321047   3.4937334022567272   -0.650226722527111   0.21107060093121813
1.0802   0.261836631422812   7.352218511989718   0.8056828161697683   3.533442883402492   -0.6797451029640666   0.21531429863251633
1.0884   0.2687715876309442   7.265657108843082   0.8236307710658078   3.573024761483493   -0.7101161394226674   0.2195956072738291
1.0966   0.2758151236638278   7.1814078521932165   0.8417113209741435   3.6124828983515176   -0.7413544276346153   0.2239145381006883
1.1048   0.2829681046200019   7.099375664864192   0.8599244395018208   3.651820923817049   -0.7734742587843301   0.2282707516385618
1.113   0.2902313974064686   7.019465622965853   0.8782701268579398   3.691042083481596   -0.8064904038436411   0.2326642838865782
1.1212   0.29760586234171466   6.941591058175861   0.896748357692537   3.7301497645662223   -0.8404175562621192   0.23709494248617496
1.1294   0.3050923603871842   6.865669343640799   0.9153591241171612   3.769147119684891   -0.8752705079188843   0.24156267478778745
1.1376   0.31269175097778834   6.791622833367824   0.9341024215335167   3.8080371785891   -0.9110642077945107   0.24606731356569042
1.1458   0.32040489167206054   6.719377783672097   0.9529782457087463   3.846822871442056   -0.9478136936796454   0.2506087629914405
1.154   0.32823263864746993   6.648864435091579   0.9719865949898263   3.8855070202286828   -0.9855341079288217   0.25518692804348925
1.1622   0.33617584882684576   6.580016155294534   0.9911274821306567   3.924092281363695   -1.024240756362491   0.25980177734944293
1.1703999999999999   0.34423537479816707   6.512770601857417   1.010400903546525   3.9625813084657238   -1.0639490068935984   0.2644531625465181
1.1785999999999999   0.35241206853056445   6.447069917885428   1.0298068608317568   4.000976637258445   -1.1046741428295843   0.2691408517441154
1.1867999999999999   0.36070678451894966   6.38285540844292   1.0493453784271385   4.039280618183428   -1.146431982504996   0.27386499974629835
1.1949999999999998   0.3691203727289303   6.320074547549392   1.0690164617676512   4.077495613006887   -1.1892380988786324   0.2786254113138899
1.2031999999999998   0.3776536830802145   6.258676431920997   1.088820123112917   4.115623875228679   -1.2331082851418753   0.2834219899364592
1.2113999999999998   0.38630756486147627   6.198611977591089   1.1087563776256963   4.153667574842299   -1.2780585137626448   0.2882547346644524
1.2195999999999998   0.39508286622550387   6.139836054005846   1.1288252400401737   4.191628810967067   -1.3241046513710484   0.2931234559279355
1.2277999999999998   0.40398043503352377   6.082303919245165   1.1490267291199987   4.229509599879143   -1.3712629157320015   0.29802817362590317
1.2359999999999998   0.41300112015148704   6.025972824887871   1.1693608745783848   4.267311853377674   -1.4195496309100983   0.30296897008131596
1.2441999999999998   0.4221457620959992   5.970805088080044   1.18982766379326   4.305037570196516   -1.4689808475190864   0.3079453865560679
1.2523999999999997   0.4314152109875819   5.916761123352965   1.210427143224233   4.342688499021121   -1.5195731977431275   0.31295757945671554
1.2605999999999997   0.44081030928696635   5.863805049564856   1.2311593203775568   4.38026641473626   -1.5713431284016621   0.3180053988115272
1.2687999999999997   0.4503319013895286   5.811900825616112   1.2520242177878156   4.417773095297304   -1.6243073975392754   0.32308907123304165
1.277   0.4599808311518473   5.761016552042982   1.2730218587564792   4.455210033698813   -1.6784827083197624   0.32820814130304105
1.2852   0.46975794282813094   5.711119302740073   1.2941522722775956   4.492578963945383   -1.7338859346975042   0.333362916428766
1.2933999999999999   0.4796640719174536   5.66217963862291   1.3154154425051783   4.529881561651607   -1.7905340041501525   0.3385529845393569
1.3015999999999999   0.48970007039868896   5.614166999915613   1.3368114473612929   4.567119037931295   -1.8484441758343189   0.3437786684808572
1.3097999999999999   0.4998667738833732   5.567054579390898   1.3583402777107128   4.60429299272035   -1.9076334483054067   0.3490396447433104
1.3179999999999998   0.5101650250351958   5.520815063797997   1.3800019658696057   4.6414048059476185   -1.9681192034016075   0.35433597939010075
1.3261999999999998   0.5205956622040765   5.475423210433569   1.4017965233024456   4.6784558866825545   -2.029918768635467   0.35966748983609864
1.3344   0.5311595244214865   5.4308541468462455   1.4237239677291382   4.7154475785258505   -2.0930496403135366   0.36503421123061097
1.3426   0.5418574555339518   5.387083092001497   1.445784344906522   4.752381083132466   -2.1575297484486593   0.3704363104017252
1.3508   0.5526902905211211   5.344088848886077   1.467977655183476   4.789257728202751   -2.2233764351546266   0.37587339846067
1.359   0.5636588708148107   5.30184863774263   1.4903039354158938   4.826078672588713   -2.2906077591740233   0.3813456497961375
1.3672   0.5747640336918387   5.260341711091094   1.5127632021929767   4.86284510945879   -2.359241614197483   0.3868529400582113
1.3754   0.5860066175790598   5.21954745813992   1.535355479987472   4.899558181829443   -2.4292960991131904   0.39239539733305356
1.3836   0.5973874586834681   5.179447084093159   1.5580807832998351   4.936219015394348   -2.50078928917183   0.3979727154605602
1.3918   0.6089073960698166   5.140022392051758   1.5809391431563562   4.972828659739115   -2.573739258126812   0.4035847397880412
1.4   0.6205672667567635   5.101252906858755   1.6039305812992926   5.009388170096014   -2.648165033109415   0.4092322014877622

==> hTinvq0.dat <==
0.01   0.3104490825478056
0.0199   0.6153450125162233
0.0298   0.9168471694012329
0.039700000000000006   1.2140881108289727
0.049600000000000005   1.5062777022724383
0.059500000000000004   1.7927054039425585
0.0694   2.072725619091058
0.0793   2.345772204982068
0.0892   2.6113364421687546
0.09910000000000001   2.868971983503146
0.109   3.118301537484235
0.1189   3.359004408435491
0.12880000000000003   3.590831472429194
0.13870000000000002   3.8135684397088165
0.1486   4.027065122277281
0.15850000000000003   4.231237990974915
0.16840000000000002   4.426019856643139
0.17830000000000001   4.611413691305909
0.18820000000000003   4.787447036246846
0.19810000000000003   4.954185860836032
0.20800000000000002   5.111740181672237
0.21790000000000004   5.2602463732216025
0.22780000000000003   5.399856378891003
0.23770000000000002   5.53076300727156
0.24760000000000004   5.65317643205568
0.2575   5.767303701065888
0.2674   5.873393644031021
0.27730000000000005   5.9716914501288185
0.2872   6.062459916884754
0.29710000000000003   6.1459591673400125
0.30700000000000005   6.22246361882349
0.3169   6.292242695670726
0.32680000000000003   6.3555833106145725
0.33670000000000005   6.4127468511949495
0.3466   6.464012651052558
0.35650000000000004   6.509650116867299
0.36640000000000006   6.549926414445675
0.3763   6.585104335215744
0.38620000000000004   6.6154357815690075
0.39610000000000006   6.641177329617864
0.406   6.662560487862159
0.41590000000000005   6.679829827461141
0.42580000000000007   6.693212795457995
0.43570000000000003   6.70292496363908
0.44560000000000005   6.709181247595189
0.45550000000000007   6.71218903481355
0.46540000000000004   6.7121360272051405
0.47530000000000006   6.709212568270327
0.4852000000000001   6.703602003941798
0.49510000000000004   6.695469870829013
0.505   6.684985513861811
0.5149   6.672301357015323
0.5248   6.6575618202486515
0.5347000000000001   6.640918278090729
0.5446000000000001   6.622496301684816
0.5545000000000001   6.6024254992185645
0.5644   6.58082589374979
0.5743   6.55781023551604
0.5842   6.533490638351035
0.5941000000000001   6.507964099381594
0.6040000000000001   6.481329185555402
0.6139000000000001   6.453676221983877
0.6238   6.425093009865696
0.6337   6.395657276163132
0.6436000000000001   6.365446687919776
0.6535000000000001   6.334530178969923
0.6634000000000001   6.302981206374419
0.6733   6.270857806565076
0.6832   6.238219740631424
0.6931   6.205126570417825
0.7030000000000001   6.1716283614018135
0.7129000000000001   6.13777174511303
0.7228000000000001   6.103607603683339
0.7327   6.06917560819109
0.7426   6.034516151958347
0.7525000000000001   5.999669638894757
0.7624000000000001   5.964667347510138
0.7723000000000001   5.929545827521699
0.7822000000000001   5.8943341834555225
0.7921   5.859061049560699
0.802   5.823753861380411
0.8119000000000001   5.788437481284549
0.8218000000000001   5.753133695257832
0.8317000000000001   5.717866134806147
0.8416000000000001   5.682652501861016
0.8515   5.647512645698423
0.8614   5.612463697173871
0.8713000000000001   5.57752114665017
0.8812000000000001   5.542701019358593
0.8911000000000001   5.508015229342046
0.9010000000000001   5.473478195622605
0.9109   5.439099577584291
0.9208000000000001   5.404889758429628
0.9307000000000001   5.370860691282657
0.9406000000000001   5.337018797672287
0.9505000000000001   5.303372964239827
0.9604000000000001   5.269932390486897
0.9703   5.236702621133778
0.9802000000000001   5.203687298731005
0.9901000000000001   5.170896073686649
1.   5.138332649163984

==> hTinvq0625.dat <==
0.0735   9.996213573449289
0.08276499999999999   5.0814739712738906
0.09203   4.434069870281881
0.101295   4.262973039401321
0.11055999999999999   4.2504842539354275
0.119825   4.309009680046435
0.12908999999999998   4.403802324227297
0.138355   4.518145716886615
0.14762   4.642851511379761
0.156885   4.772507157410767
0.16615000000000002   4.903642552437943
0.175415   5.03396469573837
0.18468   5.161938827376749
0.193945   5.286451658806708
0.20321   5.406753341984359
0.21247500000000002   5.522311365361063
0.22174   5.632741369451128
0.23100500000000002   5.737794048879691
0.24026999999999998   5.837325738535138
0.249535   5.931242364314791
0.25880000000000003   6.019527040742432
0.268065   6.102198218296698
0.27733   6.179314029461023
0.286595   6.250959180696545
0.29586   6.317242269525645
0.30512500000000004   6.378289659195608
0.31439   6.434244982242457
0.323655   6.485258296993299
0.33292000000000005   6.531493935307037
0.342185   6.573111317886468
0.35145000000000004   6.610291785231897
0.360715   6.643203166009819
0.36998000000000003   6.672013834989282
0.37924500000000005   6.6969109463353105
0.38851   6.718060075082839
0.39777500000000005   6.7356326860303986
0.40704   6.749800562951163
0.41630500000000004   6.760727141622479
0.42557000000000006   6.768577943842573
0.434835   6.773507726647175
0.44410000000000005   6.775667690596972
0.453365   6.77520932724764
0.46263000000000004   6.7722744945582996
0.47189500000000006   6.767007099187826
0.48116000000000003   6.759539879569486
0.49042500000000006   6.749998437867962
0.49969   6.73850837487505
0.508955   6.725190369329474
0.51822   6.7101543020099195
0.527485   6.693510419928855
0.5367500000000001   6.675367617573345
0.546015   6.655817533293335
0.55528   6.634964047793839
0.564545   6.6128892522606675
0.57381   6.589684433653831
0.583075   6.565424468424821
0.5923400000000001   6.540195529365793
0.6016050000000001   6.514065865587079
0.61087   6.4871089364998085
0.6201350000000001   6.459387349739364
0.6294000000000001   6.430966076592335
0.638665   6.4019081447257
0.64793   6.372262358507762
0.6571950000000001   6.342086078884482
0.66646   6.3114296807584935
0.675725   6.280338027757459
0.6849900000000001   6.24885963898838
0.6942550000000001   6.217036248630349
0.70352   6.184904533251526
0.712785   6.152504185940878
0.7220500000000001   6.119867254892601
0.731315   6.087034139802879
0.74058   6.054028649119619
0.7498450000000001   6.020885242527735
0.7591100000000001   5.987627031371769
0.768375   5.954282417321482
0.7776400000000001   5.920875849018224
0.7869050000000001   5.887430352566225
0.79617   5.853963688598175
0.805435   5.820498627369805
0.8147000000000001   5.787055098980805
0.8239650000000001   5.753647703492787
0.83323   5.720292732483437
0.8424950000000001   5.687006047247691
0.8517600000000001   5.653805205697318
0.861025   5.620697401565968
0.8702900000000001   5.5876982257877135
0.8795550000000001   5.554817157616064
0.88882   5.522067544929214
0.898085   5.489456548406194
0.9073500000000001   5.456993562102569
0.9166150000000001   5.424688822945995
0.92588   5.392547810076161
0.9351450000000001   5.360577150700062
0.9444100000000001   5.328784965550042
0.953675   5.297176313655675
0.96294   5.265757374645034
0.9722050000000001   5.234530683435284
0.9814700000000001   5.203505458430315
0.990735   5.17268144499642
1.   5.142063831335117

==> hTinvq0625negk.dat <==
0.51   337.3968383820013
0.5189   146.1868113517047
0.5278   97.56021385359534
0.5367   74.51353070522171
0.5456   60.86112560128868
0.5545   51.75559054487181
0.5634   45.21547624691438
0.5723   40.27210441539474
0.5812   36.393733790848174
0.5901000000000001   33.26321019222066
0.599   30.678936193811907
0.6079   28.506383303876937
0.6168   26.652373118518966
0.6257   25.05003631122734
0.6346   23.650147767270113
0.6435   22.415739552466714
0.6524   21.31836335395858
0.6613   20.335821733024723
0.6702   19.450485964412408
0.6791   18.648230794213752
0.688   17.91754407918953
0.6969000000000001   17.248985752379298
0.7058   16.634712745880293
0.7147   16.068166974636743
0.7236   15.543815364859464
0.7325   15.056960660220463
0.7414000000000001   14.603584858019122
0.7503   14.180228942112203
0.7592   13.783902894869764
0.7681   13.412003093996347
0.777   13.062257843915972
0.7859   12.732669072322038
0.7948   12.42147787485523
0.8037000000000001   12.127122509979634
0.8126   11.848220544146159
0.8215   11.583534646755597
0.8304   11.331960823065844
0.8392999999999999   11.092507247077844
0.8482000000000001   10.864284158360672
0.8571   10.646477435549032
0.866   10.438367363494248
0.8749   10.239287786286436
0.8838   10.048636114002647
0.8927   9.865867547584765
0.9016   9.690475533254478
0.9105000000000001   9.522008053941663
0.9194   9.360034227198012
0.9283   9.204173504724046
0.9372   9.054069876505908
0.9460999999999999   8.909394595092015
0.9550000000000001   8.769843224790305

==> hTinvq0negk.dat <==
0.505   345.56464411154064
0.51395   149.5831209579181
0.5229   99.62650173183827
0.53185   75.96654489932223
0.5408   61.96288695044589
0.54975   52.631541429052405
0.5587   45.934283193913544
0.56765   40.87574440049928
0.5766   36.90995538805438
0.58555   33.710810227153914
0.5945   31.071430002351793
0.60345   28.853800707946775
0.6124   26.962247013174004
0.62135   25.328295541456104
0.6303   23.901503368646505
0.63925   22.643893616007023
0.6482   21.526385016051837
0.65715   20.526202230824122
0.6661   19.625352668243895
0.6750499999999999   18.8093312346765
0.6839999999999999   18.06638939179549
0.69295   17.38684464330491
0.7019   16.762690916716064
0.71085   16.1872136865139
0.7198   15.654772873256027
0.72875   15.160555772020214
0.7377   14.7004608344049
0.74665   14.270955605658402
0.7556   13.868975530732603
0.7645500000000001   13.491879743626395
0.7735   13.137336801427605
0.78245   12.803318786633747
0.7914   12.488019909955263
0.80035   12.189848576925746
0.8093   11.907398799853775
0.8182499999999999   11.639407314776518
0.8271999999999999   11.384750639546304
0.83615   11.142414224292507
0.8451   10.91149276491385
0.85405   10.691156479072038
0.863   10.480673155372033
0.87195   10.27936212209016
0.8809   10.086611089698456
0.88985   9.901862707537061
0.8988   9.724604745922937
0.9077500000000001   9.55437029435571
0.9167   9.390734272787094
0.92565   9.233299333012953
0.9346   9.08170474068889
0.94355   8.935615593691807
0.9525   8.794721964867673

==> hTinvq1.dat <==
0.12187   9.789336158140209
0.13074   7.659085775985208
0.13961   6.855829109337458
0.14848   6.46672702902999
0.15735000000000002   6.263384174817955
0.16622   6.158908164777016
0.17509000000000002   6.112444713939446
0.18396   6.1021239735101585
0.19283   6.115039414922562
0.20170000000000002   6.143129355257653
0.21057000000000003   6.181095881771475
0.21944000000000002   6.2252711125294224
0.22831   6.273112621995811
0.23718   6.322783726284342
0.24605000000000005   6.37293105928317
0.25492000000000004   6.422577563551711
0.26379   6.47096806499403
0.27266   6.51756777585533
0.28153   6.561973485543775
0.29040000000000005   6.6038803501643635
0.29927000000000004   6.643089170417168
0.30814   6.679455846683186
0.31701   6.7128941630448775
0.32588   6.743345665949378
0.33475000000000005   6.7708091973007605
0.34362000000000004   6.795289207355169
0.35249   6.816815769521605
0.36136   6.835448764637077
0.37023   6.851239176571552
0.37910000000000005   6.864271293838978
0.38797000000000004   6.8746201345381985
0.39684   6.8823747646423294
0.40571   6.887627459445703
0.41458   6.890472808410522
0.42345000000000005   6.891006281471374
0.43232000000000004   6.889331318463078
0.44119   6.88553761120377
0.45006   6.879730887996813
0.45893000000000006   6.8720011871834
0.46780000000000005   6.862447886744554
0.47667000000000004   6.851163939889391
0.48554   6.838238623639508
0.49441   6.823765627102681
0.5032800000000001   6.807823285394617
0.5121500000000001   6.790501647509386
0.52102   6.771880446588222
0.5298900000000001   6.752038899246501
0.53876   6.731049559422378
0.5476300000000001   6.708988657417559
0.5565000000000001   6.68592156070754
0.56537   6.661916941149643
0.5742400000000001   6.637044345012526
0.5831100000000001   6.61135788464184
0.5919800000000001   6.584919827192184
0.6008500000000001   6.557784904755209
0.60972   6.5300050597788815
0.6185900000000001   6.501637082873136
0.62746   6.472720512644155
0.6363300000000001   6.443312117186249
0.6452000000000001   6.4134452599734315
0.65407   6.38316849306069
0.6629400000000001   6.352519451104934
0.67181   6.321535972970026
0.6806800000000001   6.290253375554877
0.6895500000000001   6.258704118790264
0.69842   6.226920178883094
0.7072900000000001   6.194933811434978
0.71616   6.162770706593905
0.7250300000000001   6.130459694382334
0.7339000000000001   6.098025735484174
0.74277   6.065492862412253
0.7516400000000001   6.032884419907745
0.76051   6.000218522223868
0.7693800000000001   5.967518248690607
0.7782500000000001   5.9347997945221485
0.78712   5.902083909140884
0.7959900000000001   5.869384158818963
0.8048600000000001   5.8367192643708155
0.8137300000000001   5.804101726274797
0.8226000000000001   5.771545696313519
0.83147   5.739063473600633
0.8403400000000001   5.706666809660188
0.8492100000000001   5.674368283527785
0.8580800000000001   5.642175262373809
0.8669500000000001   5.610102936893103
0.87582   5.578156012648571
0.8846900000000001   5.546343090989461
0.8935600000000001   5.51467457291864
0.9024300000000001   5.48315448211803
0.9113000000000001   5.45179016587519
0.92017   5.420589335264561
0.9290400000000001   5.389556897084778
0.9379100000000001   5.358697499327365
0.9467800000000001   5.328016332212873
0.9556500000000001   5.29751787891293
0.96452   5.267206879524282
0.9733900000000001   5.2370869595675655
0.9822600000000001   5.207159900108752
0.9911300000000001   5.177428805920531
1.0000000000000002   5.147895867817875

==> hTinvq135860.dat <==
0.175791   9.446204374249087
0.184288   8.646967946856718
0.19278499999999998   8.160065346511404
0.201282   7.84203979094282
0.209779   7.625489856053918
0.218276   7.4743140850470855
0.226773   7.3673022047343055
0.23527   7.291073940306172
0.243767   7.2368348510928495
0.252264   7.198540934639106
0.260761   7.17188837505311
0.269258   7.153759979063318
0.277755   7.1418395948186735
0.286252   7.134388275983585
0.29474900000000004   7.130064572332106
0.303246   7.127854831397498
0.311743   7.1269458875126475
0.32024   7.126738956938262
0.328737   7.1267234614456205
0.33723400000000003   7.126519893304891
0.345731   7.125857337934329
0.354228   7.124477144877669
0.362725   7.122214569780586
0.37122200000000005   7.118945737568832
0.37971900000000003   7.114550976798618
0.388216   7.108973193931783
0.396713   7.1021721917067735
0.40521   7.094112399941881
0.41370700000000005   7.084784465817508
0.422204   7.074191944358177
0.430701   7.0623440652952745
0.43919800000000003   7.04926468963123
0.447695   7.0349703574675
0.45619200000000004   7.019508070159921
0.464689   7.002898493944649
0.47318600000000005   6.985193668587968
0.48168300000000003   6.966420873803354
0.49018000000000006   6.946640119318925
0.49867700000000004   6.925883758979025
0.507174   6.90419693809544
0.515671   6.881639993606034
0.524168   6.858238534008322
0.532665   6.834054389328682
0.541162   6.809118955869933
0.5496590000000001   6.7834802911896945
0.5581560000000001   6.7571826594597955
0.5666530000000001   6.730272936123724
0.57515   6.702785260141958
0.583647   6.674759232044356
0.592144   6.646236075084407
0.600641   6.6172495758106225
0.6091380000000001   6.587842389583689
0.617635   6.558041700107683
0.626132   6.52788084919166
0.6346290000000001   6.497399884626516
0.6431260000000001   6.466622414626575
0.6516230000000001   6.435575235946459
0.66012   6.404290940304105
0.668617   6.372798448999304
0.6771140000000001   6.341118532262202
0.6856110000000001   6.309274015879017
0.6941080000000001   6.277296237632948
0.702605   6.2451970181065795
0.711102   6.213007227743535
0.7195990000000001   6.180736674822941
0.7280960000000001   6.148412592690195
0.736593   6.1160510764100176
0.74509   6.083665238521564
0.7535870000000001   6.051272976336835
0.7620840000000001   6.018889856321653
0.7705810000000001   5.986532529143979
0.779078   5.954209665509309
0.787575   5.9219370113520435
0.7960720000000001   5.889723965392865
0.8045690000000001   5.857587419354633
0.8130660000000001   5.825533385128648
0.821563   5.793571004582394
0.8300600000000001   5.761711112132861
0.8385570000000001   5.729964386767155
0.8470540000000001   5.698334846496271
0.8555510000000001   5.666835155968403
0.864048   5.635468016774883
0.8725450000000001   5.60424077908007
0.8810420000000001   5.573161473302429
0.8895390000000001   5.542234082992256
0.8980360000000001   5.51146635180589
0.906533   5.4808609465595595
0.9150300000000001   5.450423221452185
0.9235270000000001   5.420159072502739
0.9320240000000001   5.39006645746984
0.940521   5.360154728536934
0.9490180000000001   5.3304258251975165
0.9575150000000001   5.300881334595268
0.9660120000000001   5.271523898889026
0.9745090000000001   5.242357467739047
0.983006   5.21338267882014
0.9915030000000001   5.184602526592393
1.   5.156018427856201

==> hTinvq135860negk.dat <==
0.53   207.33863662271406
0.5387000000000001   115.10190065592187
0.5474   82.331395473601
0.5561   65.06948666554221
0.5648   54.273676622615945
0.5735   46.82619860602987
0.5822   41.350488262699116
0.5909   37.13979617158295
0.5996   33.79185256904023
0.6083000000000001   31.060278018801764
0.617   28.785224048234515
0.6257   26.85830603590692
0.6344000000000001   25.20324420924346
0.6431   23.764811352330664
0.6518   22.50191246735977
0.6605000000000001   21.383367938614665
0.6692   20.385039964313574
0.6779   19.487936985540106
0.6866   18.676936399609094
0.6953   17.939816385678533
0.704   17.26657128050776
0.7127   16.648971131134264
0.7214   16.080148966611347
0.7301   15.554328647391
0.7388   15.066644646407813
0.7475   14.612918130162237
0.7562   14.189594538728938
0.7649   13.793602255598262
0.7736000000000001   13.42225596236765
0.7823   13.073233529384074
0.791   12.744497723209804
0.7997000000000001   12.43425332564059
0.8084   12.140911079686118
0.8170999999999999   11.863070444182556
0.8258   11.599471231009542
0.8345   11.349000744282645
0.8432   11.110655079694773
0.8519   10.883529417687976
0.8606   10.666814689650673
0.8693   10.459777504631337
0.878   10.261746232736458
0.8867   10.072120943371692
0.8954   9.890348585504505
0.9041   9.715925514945166
0.9128000000000001   9.548396300779139
0.9215   9.387335968688786
0.9302   9.232354530227065
0.9389000000000001   9.083100713728282
0.9476   8.939242262339974
0.9562999999999999   8.800477753403406
0.965   8.666526118321425

==> hTinvq1negk.dat <==
0.52   229.6998824463518
0.5288   122.91483302728005
0.5376   86.76076386657431
0.5464   68.06122874021966
0.5552   56.485457994369085
0.5640000000000001   48.55428059669111
0.5728   42.75162414793109
0.5816   38.30634304888294
0.5904   34.78266937741205
0.5992   31.915134803799827
0.608   29.5320808515498
0.6168   27.517432034962873
0.6256   25.789991705101695
0.6344   24.290884836157627
0.6432   22.97654239394711
0.652   21.81386017696535
0.6608   20.777317445489192
0.6696   19.84688902171688
0.6784   19.00658048460944
0.6872   18.243527626633586
0.696   17.547217566982532
0.7048   16.90897740875137
0.7136   16.321601970287265
0.7223999999999999   15.779032703242146
0.7312   15.276166862258902
0.74   14.808645088216535
0.7488   14.372724975819285
0.7576   13.965196638581698
0.7664   13.583263252293113
0.7752   13.224500945778306
0.784   12.886772511865031
0.7928   12.568208437498914
0.8016   12.267159045223831
0.8104   11.982153871598529
0.8191999999999999   11.711894219411608
0.828   11.455210320625833
0.8368   11.211062134133137
0.8455999999999999   10.978511713439708
0.8544   10.756714046837466
0.8632   10.544905080221794
0.872   10.342396563997083
0.8808   10.148558828604582
0.8896   9.962819893094776
0.8984   9.784656656260587
0.9072   9.613594163944107
0.9159999999999999   9.449195950708619
0.9248   9.291059327444835
0.9336   9.138815992490851
0.9423999999999999   8.992125737962127
0.9511999999999999   8.850674047936035
0.96   8.714172189366725

==> hTinvq2886.dat <==
0.38854   9.89348672355344
0.39565   9.670164045173705
0.40276   9.470913586773674
0.40987   9.291737871800246
0.41698   9.129479725464709
0.42408999999999997   8.981583230110154
0.4312   8.84596401911425
0.43831   8.720947010252493
0.44542000000000004   8.605093954885646
0.45253   8.497253168309646
0.45964   8.396409610445573
0.46675   8.301730337588584
0.47386   8.212503178104932
0.48097   8.128113584548881
0.48808   8.04802766766227
0.49519   7.971796628575552
0.5023   7.899015864630531
0.50941   7.829346441545807
0.51652   7.762477443939335
0.52363   7.698156487786584
0.53074   7.636130343166635
0.53785   7.57621055429478
0.54496   7.518205062169098
0.5520700000000001   7.461946700725355
0.55918   7.407300778949637
0.56629   7.354132307752297
0.5734   7.302327502893848
0.5805100000000001   7.251786555596862
0.58762   7.202408131574248
0.59473   7.154115019429841
0.60184   7.106834307811925
0.60895   7.0604940109525245
0.61606   7.015035945491565
0.62317   6.970405874080663
0.63028   6.926550001507516
0.63739   6.883427105267476
0.6445000000000001   6.840994583698784
0.65161   6.799214100442876
0.65872   6.758053856484361
0.66583   6.717482878989281
0.6729400000000001   6.677471821137353
0.68005   6.637992289345459
0.68716   6.599025611379528
0.69427   6.560549063168927
0.70138   6.522538956934678
0.7084900000000001   6.484984374155761
0.7156   6.447862145661293
0.72271   6.4111575046068205
0.72982   6.374858534195456
0.7369300000000001   6.338953523100415
0.74404   6.303425467911519
0.75115   6.268267293011232
0.75826   6.233468538582822
0.7653700000000001   6.199014701516426
0.77248   6.164903174306253
0.77959   6.131122201352087
0.7867000000000001   6.097664596387711
0.7938100000000001   6.0645234069998954
0.8009200000000001   6.031693121997612
0.80803   5.999162659755875
0.81514   5.966929964387242
0.8222500000000001   5.934988500605049
0.8293600000000001   5.9033347578480555
0.83647   5.871960716366007
0.84358   5.840863825921722
0.85069   5.8100393672480095
0.8578000000000001   5.779481292910825
0.8649100000000001   5.7491867486154575
0.87202   5.7191513602712645
0.87913   5.689373561607775
0.8862400000000001   5.659847757699815
0.8933500000000001   5.630570074568844
0.90046   5.601538519785224
0.90757   5.572750902375163
0.9146800000000002   5.54420268011992
0.9217900000000001   5.5158908624336105
0.9289000000000001   5.487813552232591
0.93601   5.459967004673727
0.94312   5.432349913491903
0.9502300000000001   5.40495829251761
0.9573400000000001   5.377790040293235
0.96445   5.350843150981035
0.97156   5.32411537870733
0.9786700000000002   5.297604720457694
0.9857800000000001   5.271307855965076
0.99289   5.245222822125536
1.   5.219347513582871

==> hTinvq2886negk.dat <==
0.58   367.4636328219921
0.5882   127.11234365120772
0.5963999999999999   83.11969780445257
0.6045999999999999   63.439755990413545
0.6128   52.02340686238297
0.621   44.4772565596964
0.6292   39.0774461805899
0.6374   35.00069977188008
0.6456   31.801446188092505
0.6537999999999999   29.21620025808112
0.6619999999999999   27.07854797661944
0.6701999999999999   25.27800442121364
0.6783999999999999   23.738156157664253
0.6866   22.404300081363186
0.6948   21.23631808087159
0.703   20.20395382322118
0.7111999999999999   19.284026997377456
0.7193999999999999   18.458404422558385
0.7275999999999999   17.712720429332446
0.7358   17.03542770005496
0.744   16.417137991527984
0.7522   15.850119691224528
0.7604   15.327971052437599
0.7686   14.845323720105592
0.7767999999999999   14.397642073445228
0.7849999999999999   13.981079858955772
0.7931999999999999   13.592334370855298
0.8013999999999999   13.228571706196949
0.8095999999999999   12.887331769984478
0.8177999999999999   12.5664750948849
0.826   12.264127872389242
0.8341999999999999   11.978643682211848
0.8423999999999999   11.708577463226721
0.8505999999999999   11.452633681171944
0.8587999999999999   11.209668434442682
0.867   10.97866291868074
0.8752   10.758700393188706
0.8834   10.548960592412739
0.8916   10.348702010609088
0.8997999999999999   10.157254961897129
0.9079999999999999   9.974014455491044
0.9161999999999999   9.798428875141104
0.9243999999999999   9.629997384191812
0.9325999999999999   9.468263852035497
0.9407999999999999   9.312807790049076
0.9489999999999998   9.163249622412941
0.9571999999999999   9.019233343551422
0.9653999999999999   8.880439459782968
0.9735999999999999   8.746564090402103
0.9817999999999999   8.617337057012813
0.9899999999999999   8.492501628732972

==> hahq0.dat <==
0.01   0.6403018041106984
0.0199   0.6289040818671154
0.0298   0.6177748069062801
0.039700000000000006   0.6070478294974571
0.049600000000000005   0.596804906049176
0.059500000000000004   0.5870985135300388
0.0694   0.5779621322388355
0.0793   0.5694159791914637
0.0892   0.5614707410951464
0.09910000000000001   0.5541300195447806
0.109   0.5473921083144628
0.1189   0.5412513479296691
0.12880000000000003   0.535699129159145
0.13870000000000002   0.5307246874237183
0.1486   0.5263157056050828
0.15850000000000003   0.5224588223895463
0.16840000000000002   0.5191399675399349
0.17830000000000001   0.5163447153040066
0.18820000000000003   0.5140584886702713
0.19810000000000003   0.5122667655547617
0.20800000000000002   0.5109551992054918
0.21790000000000004   0.5101097449049842
0.22780000000000003   0.5097167447461137
0.23770000000000002   0.5097629758107809
0.24760000000000004   0.510235689286879
0.2575   0.5111226746648301
0.2674   0.512412217674998
0.27730000000000005   0.5140931569361913
0.2872   0.5161548586644309
0.29710000000000003   0.5185872278947589
0.30700000000000005   0.5213806687141013
0.3169   0.524526109883053
0.32680000000000003   0.528014954640834
0.33670000000000005   0.531839081285215
0.3466   0.5359908196132703
0.35650000000000004   0.5404629344463145
0.36640000000000006   0.5452485874486732
0.3763   0.550341347875657
0.38620000000000004   0.5557351589868107
0.39610000000000006   0.5614242984589795
0.406   0.5674033865057854
0.41590000000000005   0.573667364714752
0.42580000000000007   0.5802114420639739
0.43570000000000003   0.5870311465047372
0.44560000000000005   0.5941222491623491
0.45550000000000007   0.6014807642651923
0.46540000000000004   0.6091029486112836
0.47530000000000006   0.6169852737621778
0.4852000000000001   0.6251244139483777
0.49510000000000004   0.6335172450181724
0.505   0.6421608082357052
0.5149   0.6510523330853737
0.5248   0.660189207002608
0.5347000000000001   0.6695689429108004
0.5446000000000001   0.6791892354113318
0.5545000000000001   0.6890478775420796
0.5644   0.6991427912455436
0.5743   0.7094720433949648
0.5842   0.7200337602457185
0.5941000000000001   0.7308262193384875
0.6040000000000001   0.7418477664493571
0.6139000000000001   0.7530968555660981
0.6238   0.7645719897775515
0.6337   0.7762718047922789
0.6436000000000001   0.7881949746689194
0.6535000000000001   0.8003402557241062
0.6634000000000001   0.8127064572472784
0.6733   0.8252924747630452
0.6832   0.8380972413995309
0.6931   0.8511197589813893
0.7030000000000001   0.8643590729354972
0.7129000000000001   0.8778143021270566
0.7228000000000001   0.891484556292027
0.7327   0.9053690506368428
0.7426   0.9194669971182053
0.7525000000000001   0.933777669754915
0.7624000000000001   0.9483003795267525
0.7723000000000001   0.9630344454452512
0.7822000000000001   0.9779792561029002
0.7921   0.9931342182021774
0.802   1.0084987402817729
0.8119000000000001   1.0240722887907112
0.8218000000000001   1.0398543507468074
0.8317000000000001   1.0558444252536712
0.8416000000000001   1.072042044394877
0.8515   1.088446780300113
0.8614   1.1050582102050615
0.8713000000000001   1.1218758835495986
0.8812000000000001   1.138899460306764
0.8911000000000001   1.1561285538473218
0.9010000000000001   1.173562753093788
0.9109   1.1912018218203564
0.9208000000000001   1.2090453821176237
0.9307000000000001   1.2270931221938703
0.9406000000000001   1.2453447863353986
0.9505000000000001   1.2638000219192032
0.9604000000000001   1.2824586105480542
0.9703   1.3013203031944691
0.9802000000000001   1.3203848124204078
0.9901000000000001   1.3396519262154876
1.   1.359121392910799

==> hahq0625.dat <==
0.0735   0.031588965985872554
0.08276499999999999   0.1456352676289856
0.09203   0.22447795999618972
0.101295   0.2805879759995981
0.11055999999999999   0.32155385718827484
0.119825   0.3521215959144184
0.12908999999999998   0.3753719253959818
0.138355   0.39337083764510716
0.14762   0.4075429476903677
0.156885   0.4188942915160889
0.16615000000000002   0.4281500380709831
0.175415   0.4358422313237166
0.18468   0.44236726325826375
0.193945   0.44802445745913516
0.20321   0.4530424626072708
0.21247500000000002   0.4575977353321044
0.22174   0.46182765848830937
0.23100500000000002   0.4658400150125311
0.24026999999999998   0.46971992456377953
0.249535   0.47353498350436773
0.25880000000000003   0.4773391325184774
0.268065   0.48117557313036013
0.27733   0.48507902002390335
0.286595   0.48907742229762213
0.29586   0.4931933176916865
0.30512500000000004   0.4974448904796136
0.31439   0.5018468023124192
0.323655   0.5064108652239447
0.33292000000000005   0.5111465687055871
0.342185   0.5160615000520855
0.35145000000000004   0.5211616949931592
0.360715   0.5264519389804841
0.36998000000000003   0.5319359406775559
0.37924500000000005   0.5376165850871091
0.38851   0.5434960327103444
0.39777500000000005   0.5495758761388234
0.40704   0.5558572235341528
0.41630500000000004   0.5623408011574091
0.42557000000000006   0.5690270142748958
0.434835   0.5759160093013111
0.44410000000000005   0.5830077229816035
0.453365   0.5903019143924358
0.46263000000000004   0.5977982165427371
0.47189500000000006   0.605496148806109
0.48116000000000003   0.6133951453382603
0.49042500000000006   0.6214945758882006
0.49969   0.6297937561563409
0.508955   0.6382919704500353
0.51822   0.6469884739257122
0.527485   0.6558825124304536
0.5367500000000001   0.6649733119718332
0.546015   0.6742601222397148
0.55528   0.6837421469139396
0.564545   0.6934186565734337
0.57381   0.7032888756994318
0.583075   0.7133520902408663
0.5923400000000001   0.7236075641809623
0.6016050000000001   0.7340546044789564
0.61087   0.7446925213763258
0.6201350000000001   0.7555206478379338
0.6294000000000001   0.7665383284317161
0.638665   0.7777449472570475
0.64793   0.7891398747070519
0.6571950000000001   0.8007225398512039
0.66646   0.812492375936118
0.675725   0.8244488304207539
0.6849900000000001   0.8365913502313029
0.6942550000000001   0.8489194524412899
0.70352   0.8614326372030686
0.712785   0.8741304207932475
0.7220500000000001   0.8870123603897615
0.731315   0.900078001991319
0.74058   0.9133269550692703
0.7498450000000001   0.926758738882117
0.7591100000000001   0.9403730363012752
0.768375   0.9541694315881899
0.7776400000000001   0.9681475753166962
0.7869050000000001   0.9823071182850863
0.79617   0.9966477200768211
0.805435   1.0111690696826303
0.8147000000000001   1.0258708380979293
0.8239650000000001   1.0407527635256304
0.83323   1.0558145153025622
0.8424950000000001   1.0710558263562329
0.8517600000000001   1.0864764631551487
0.861025   1.1020761243859682
0.8702900000000001   1.1178546188520349
0.8795550000000001   1.1338116895927297
0.88882   1.1499470625270574
0.898085   1.1662605948553764
0.9073500000000001   1.1827520436126189
0.9166150000000001   1.1994212054509354
0.92588   1.2162678491089314
0.9351450000000001   1.2332918844264347
0.9444100000000001   1.250493049701963
0.953675   1.267871171634959
0.96294   1.2854261273833802
0.9722050000000001   1.3031577343044694
0.9814700000000001   1.321065839786425
0.990735   1.3391503022644442
1.   1.3574109723329129

==> hahq0625negk.dat <==
0.51   0.0006647168568634005
0.5189   0.0033800859540160416
0.5278   0.00730369553620852
0.5367   0.012113743850895524
0.5456   0.017637991698463182
0.5545   0.023765398755088617
0.5634   0.030417712393396953
0.5723   0.03753670312769225
0.5812   0.0450774187117629
0.5901000000000001   0.05300420018333975
0.599   0.061288163754541415
0.6079   0.0699055342084574
0.6168   0.07883644822876222
0.6257   0.08806414583824522
0.6346   0.09757432722688891
0.6435   0.10735471579279206
0.6524   0.11739465362140646
0.6613   0.12768484728455273
0.6702   0.1382171696227989
0.6791   0.14898443816955761
0.688   0.1599802897651479
0.6969000000000001   0.1711990636710364
0.7058   0.18263571458194058
0.7147   0.19428570276950352
0.7236   0.20614495035601935
0.7325   0.21820978303671903
0.7414000000000001   0.23047686713871807
0.7503   0.2429431789299148
0.7592   0.25560598644853916
0.7681   0.26846276337462377
0.777   0.28151122241804477
0.7859   0.29474926281393105
0.7948   0.30817496062144306
0.8037000000000001   0.3217865387220908
0.8126   0.335582366956498
0.8215   0.34956093916807934
0.8304   0.36372085870432325
0.8392999999999999   0.3780608390606083
0.8482000000000001   0.3925796768655475
0.8571   0.4072762701984113
0.866   0.4221495803139261
0.8749   0.43719864172281375
0.8838   0.4524225725062819
0.8927   0.46782051155855897
0.9016   0.4833916916516386
0.9105000000000001   0.49913537756738435
0.9194   0.5150508962579137
0.9283   0.5311375865832746
0.9372   0.5473948430570256
0.9460999999999999   0.5638221246940432
0.9550000000000001   0.5804188708282005
0.9639   0.5971846017552795
0.9728   0.6141188347004576
0.9817   0.6312211051960972
0.9905999999999999   0.648491032282593
0.9995   0.6659281902489231

==> hahq0negk.dat <==
0.505   0.0006394311861059373
0.51395   0.0032548436132609493
0.5229   0.007055777450585477
0.53185   0.0117335789561663
0.5408   0.017121609507979006
0.54975   0.023111902449930586
0.5587   0.029628047066954356
0.56765   0.036613017438598766
0.5766   0.0440226517677672
0.58555   0.05182183220904868
0.5945   0.0599820379991351
0.60345   0.06847973576259002
0.6124   0.07729522141332641
0.62135   0.0864118340678589
0.6303   0.09581532603596955
0.63925   0.10549342240229384
0.6482   0.11543546662779333
0.65715   0.1256321483516286
0.6661   0.13607527453712454
0.6750499999999999   0.14675762681933854
0.6839999999999999   0.1576727881673996
0.69295   0.16881503172517887
0.7019   0.18017923480063733
0.71085   0.19176080506093826
0.7198   0.20355559055409012
0.72875   0.2155598421407682
0.7377   0.22777017004237837
0.74665   0.2401834811705895
0.7556   0.25279694379940276
0.7645500000000001   0.26560801368920334
0.7735   0.2786142992487398
0.78245   0.29181367153590476
0.7914   0.3052041206333415
0.80035   0.3187838298420983
0.8093   0.3325510997323037
0.8182499999999999   0.34650437275214924
0.8271999999999999   0.3606422012879887
0.83615   0.37496324263394876
0.8451   0.38946625808310525
0.85405   0.40415007801677544
0.863   0.4190136475017593
0.87195   0.4340559216600457
0.8809   0.44927599305874993
0.88985   0.46467298370419935
0.8988   0.48024605140295795
0.9077500000000001   0.49599444563726997
0.9167   0.5119174386934001
0.92565   0.5280143711533806
0.9346   0.5442845652685115
0.94355   0.5607274504195309
0.9525   0.5773424759289228
0.9614499999999999   0.59412907832534
0.9703999999999999   0.611086792920603
0.9793499999999999   0.6282151399440336
0.9883   0.6455136194552409
0.99725   0.6629818736726617

==> hahq1.dat <==
0.113   0.003127498293090196
0.12187   0.07846409180364762
0.13074   0.13902339098532562
0.13961   0.18765696270828455
0.14848   0.22716962113823316
0.15735000000000002   0.25966779330268713
0.16622   0.28672033163630356
0.17509000000000002   0.3095062170052689
0.18396   0.3289220074046743
0.19283   0.345657601917552
0.20170000000000002   0.3602498097738292
0.21057000000000003   0.37312063706596066
0.21944000000000002   0.3846049202953696
0.22831   0.3949706174127849
0.23718   0.4044338542548634
0.24605000000000005   0.41317014923149575
0.25492000000000004   0.4213229990541723
0.26379   0.4290103942194449
0.27266   0.4363298806963069
0.28153   0.4433625058816812
0.29040000000000005   0.4501759094364286
0.29927000000000004   0.4568267774558707
0.30814   0.4633627964839288
0.31701   0.4698242234641293
0.32588   0.4762451520135306
0.33475000000000005   0.4826545398194311
0.34362000000000004   0.48907704808046965
0.35249   0.4955337330709312
0.36136   0.5020426072886729
0.37023   0.508619118769052
0.37910000000000005   0.5152765318814592
0.38797000000000004   0.5220262607536055
0.39684   0.5288781371341414
0.40571   0.5358406456601718
0.41458   0.5429211121997374
0.42345000000000005   0.5501258650074109
0.43232000000000004   0.5574603835223586
0.44119   0.5649294028794785
0.45006   0.5725370327889107
0.45893000000000006   0.5802868217156135
0.46780000000000005   0.5881818450971492
0.47667000000000004   0.5962247741952517
0.48554   0.6044179038926003
0.49441   0.6127632272596045
0.5032800000000001   0.6212624699969139
0.5121500000000001   0.6299171099387416
0.52102   0.6387284268728123
0.5298900000000001   0.6476975157146494
0.53876   0.6568253183998113
0.5476300000000001   0.6661126421317167
0.5565000000000001   0.6755601637871618
0.56537   0.6851684704619843
0.5742400000000001   0.6949380253764158
0.5831100000000001   0.7048692636970298
0.5919800000000001   0.7149625070169547
0.6008500000000001   0.725218035540755
0.60972   0.7356360734949801
0.6185900000000001   0.7462167907297259
0.62746   0.7569603370653647
0.6363300000000001   0.7678667893268258
0.6452000000000001   0.7789362350242305
0.65407   0.7901687193115696
0.6629400000000001   0.8015642505859807
0.67181   0.8131228184505788
0.6806800000000001   0.8248444345187605
0.6895500000000001   0.836729044671925
0.69842   0.8487766218634608
0.7072900000000001   0.8609871137685529
0.71616   0.8733604102473097
0.7250300000000001   0.8858964879122254
0.7339000000000001   0.8985952675202319
0.74277   0.9114566340001551
0.7516400000000001   0.9244804936365035
0.76051   0.937666792069062
0.7693800000000001   0.9510154237265576
0.7782500000000001   0.9645262850495802
0.78712   0.9781992854123088
0.7959900000000001   0.992034310937214
0.8048600000000001   1.0060312971265593
0.8137300000000001   1.0201900823253105
0.8226000000000001   1.0345106132153716
0.83147   1.0489927974935487
0.8403400000000001   1.0636365189936086
0.8492100000000001   1.0784416763767395
0.8580800000000001   1.0934081985662347
0.8669500000000001   1.1085359522690457
0.87582   1.1238248634653374
0.8846900000000001   1.139274874907534
0.8935600000000001   1.1548858161383
0.9024300000000001   1.1706576774204704
0.9113000000000001   1.1865903395470319
0.92017   1.2026837200677267
0.9290400000000001   1.218937734170044
0.9379100000000001   1.235352322497784
0.9467800000000001   1.2519273669033975
0.9556500000000001   1.2686628025638447
0.96452   1.2855585529767977
0.9733900000000001   1.3026145296951026
0.9822600000000001   1.3198307073405195
0.9911300000000001   1.3372069929404364
1.0000000000000002   1.354743311994603

==> hahq135860.dat <==
0.1503   0.00031849966373946815
0.158797   0.05376352739200809
0.167294   0.10089415644209597
0.175791   0.14142511763867474
0.184288   0.17639898446218447
0.19278499999999998   0.2067757740345583
0.201282   0.23335563766434642
0.209779   0.25679224026208264
0.218276   0.27761815227412945
0.226773   0.2962683391593528
0.23527   0.31309969383673303
0.243767   0.3284065697128172
0.252264   0.34243301199487985
0.260761   0.3553824189441563
0.269258   0.3674251697084314
0.277755   0.37870463927215975
0.286252   0.38934204841220577
0.29474900000000004   0.39944030298632416
0.303246   0.40908712010025555
0.311743   0.4183575424164861
0.32024   0.4273160004417115
0.328737   0.43601800260377976
0.33723400000000003   0.44451151126446403
0.345731   0.4528380976437327
0.354228   0.46103388844839926
0.362725   0.46913037804983115
0.37122200000000005   0.47715505932183444
0.37971900000000003   0.4851320281429223
0.388216   0.49308241735525465
0.396713   0.5010248208591958
0.40521   0.5089756220014907
0.41370700000000005   0.5169492819613148
0.422204   0.5249586072598971
0.430701   0.5330149327709013
0.43919800000000003   0.5411283240981117
0.447695   0.5493077304747966
0.45619200000000004   0.5575611184407829
0.464689   0.5658955904033197
0.47318600000000005   0.5743174911729867
0.48168300000000003   0.5828324879114611
0.49018000000000006   0.5914456571354405
0.49867700000000004   0.6001615493449325
0.507174   0.6089842420355042
0.515671   0.617917404024371
0.524168   0.6269643302400312
0.532665   0.6361279828982356
0.541162   0.6454110452264203
0.5496590000000001   0.6548159125920774
0.5581560000000001   0.6643447726233628
0.5666530000000001   0.6739995820896214
0.57515   0.6837821170702968
0.583647   0.693693986329953
0.592144   0.7037366386010397
0.600641   0.7139113983636994
0.6091380000000001   0.7242194474879258
0.617635   0.7346618778327727
0.626132   0.7452396731885207
0.6346290000000001   0.7559537149453338
0.6431260000000001   0.7668048220517476
0.6516230000000001   0.7777937230106592
0.66012   0.7889210960407187
0.668617   0.8001875423082215
0.6771140000000001   0.8115936099492553
0.6856110000000001   0.8231398207974366
0.6941080000000001   0.8348266170094637
0.702605   0.8466544146384752
0.711102   0.8586236060750433
0.7195990000000001   0.8707345251883317
0.7280960000000001   0.8829874948612971
0.736593   0.8953828070448369
0.74509   0.9079206948687976
0.7535870000000001   0.9206014340187406
0.7620840000000001   0.9334252211123969
0.7705810000000001   0.9463922547260109
0.779078   0.959502708824925
0.787575   0.9727567451086988
0.7960720000000001   0.9861545238458375
0.8045690000000001   0.9996961789951387
0.8130660000000001   1.01338182165103
0.821563   1.027211582709501
0.8300600000000001   1.0411855654575644
0.8385570000000001   1.0553038263957066
0.8470540000000001   1.0695664809071448
0.8555510000000001   1.0839735789357727
0.864048   1.0985252322075816
0.8725450000000001   1.1132214412571335
0.8810420000000001   1.1280622966246752
0.8895390000000001   1.1430478546966432
0.8980360000000001   1.1581781452380289
0.906533   1.1734532162459774
0.9150300000000001   1.188873096981371
0.9235270000000001   1.204437793428103
0.9320240000000001   1.2201473958438724
0.940521   1.2360018995758244
0.9490180000000001   1.2520012849947415
0.9575150000000001   1.2681456444725574
0.9660120000000001   1.2844349565829987
0.9745090000000001   1.300869239287011
0.983006   1.3174484913600062
0.9915030000000001   1.3341727366679825
1.   1.3510419838838108

==> hahq135860negk.dat <==
0.53   0.001682748934247799
0.5387000000000001   0.005244273260486682
0.5474   0.009908151304814206
0.5561   0.015401484665059337
0.5648   0.02156744112046727
0.5735   0.02830215132649733
0.5822   0.03553142527449572
0.5909   0.043199670450979076
0.5996   0.05126380950016517
0.6083000000000001   0.059689622536036185
0.617   0.06844938929039647
0.6257   0.0775203102241037
0.6344000000000001   0.08688338276150927
0.6431   0.09652260062283877
0.6518   0.10642435303131195
0.6605000000000001   0.11657697640958206
0.6692   0.12697040688797995
0.6779   0.13759590060196572
0.6866   0.14844581839171536
0.6953   0.15951345411311077
0.704   0.17079289852545754
0.7127   0.18227891262678034
0.7214   0.19396684009242116
0.7301   0.20585252760999104
0.7388   0.21793226036990893
0.7475   0.2302026869070471
0.7562   0.24266081350056176
0.7649   0.2553039258759992
0.7736000000000001   0.26812955297215246
0.7823   0.28113547971324515
0.791   0.29431966940289345
0.7997000000000001   0.30768027613789745
0.8084   0.321215613938735
0.8170999999999999   0.33492414365180484
0.8258   0.3488044416516879
0.8345   0.3628552162982391
0.8432   0.3770752606016202
0.8519   0.39146348693875876
0.8606   0.40601887200588854
0.8693   0.42074047948557436
0.878   0.4356274438632172
0.8867   0.45067896176914574
0.8954   0.4658942830374313
0.9041   0.4812727125772882
0.9128000000000001   0.49681360975264177
0.9215   0.51251637904647
0.9302   0.5283804568482076
0.9389000000000001   0.544405332424579
0.9476   0.5605905033378213
0.9562999999999999   0.5769355163965599
0.965   0.5934399531845648
0.9737   0.6101034064275499
0.9823999999999999   0.6269254992168467
0.9911   0.6439058967050455
0.9998   0.6610442528807937

==> hahq1negk.dat <==
0.52   0.0013957619703225382
0.5288   0.004672026703010749
0.5376   0.009050151285754706
0.5464   0.01426000755265035
0.5552   0.02014705115607363
0.5640000000000001   0.026608949244665513
0.5728   0.033572532700691
0.5816   0.04098288647958332
0.5904   0.04879737388985675
0.5992   0.0569820527626332
0.608   0.06550936847414157
0.6168   0.07435659790774558
0.6256   0.0835047559486114
0.6344   0.09293780731325306
0.6432   0.10264208378575647
0.652   0.11260583538021966
0.6608   0.12281889189877149
0.6696   0.13327239336695793
0.6784   0.14395858150778826
0.6872   0.15487061405825098
0.696   0.1660024510041265
0.7048   0.17734872343063343
0.7136   0.18890462944925143
0.7223999999999999   0.20066589089289158
0.7312   0.21262864865987802
0.74   0.22478943585370187
0.7488   0.23714512009864355
0.7576   0.24969285854160667
0.7664   0.2624300742440163
0.7752   0.27535441045644565
0.784   0.2884637486712214
0.7928   0.3017561025578087
0.8016   0.31522969531122
0.8104   0.3288828695251398
0.8191999999999999   0.34271411540974933
0.828   0.35672203550172144
0.8368   0.37090534297723643
0.8455999999999999   0.38526285409870625
0.8544   0.39979344769234093
0.8632   0.4144961187013925
0.872   0.4293699183683488
0.8808   0.4444139604547262
0.8896   0.4596274282196028
0.8984   0.4750095598337122
0.9072   0.49055963418925796
0.9159999999999999   0.5062769930014903
0.9248   0.5221610203887319
0.9336   0.5382111106855957
0.9423999999999999   0.5544267499287256
0.9511999999999999   0.5708074041388237
0.96   0.5873526020146838
0.9687999999999999   0.6040618820005473
0.9776   0.6209348218961724
0.9863999999999999   0.6379710317548439
0.9952   0.6551701340299746

==> hahq2886.dat <==
0.289   0.0007104353702271726
0.29611   0.02315259527043813
0.30322   0.04711162531368231
0.31033   0.07067225088385488
0.31744   0.0934549760504153
0.32455   0.11535067023488013
0.33165999999999995   0.1363454477860431
0.33877   0.15646580502488405
0.34587999999999997   0.17575623587429945
0.35298999999999997   0.19426883318915958
0.3601   0.2120579469265022
0.36721   0.2291774958544897
0.37432   0.24567947598686368
0.38143   0.26161322790608066
0.38854   0.27702510804333574
0.39565   0.2919583909071581
0.40276   0.30645330461259696
0.40987   0.32054714861365247
0.41698   0.33427443702877
0.42408999999999997   0.34766708802803853
0.4312   0.360754589370554
0.43831   0.3735641902709
0.44542000000000004   0.38612105844841116
0.45253   0.39844845738596824
0.45964   0.4105678905715784
0.46675   0.4224992474319131
0.47386   0.4342609329698548
0.48097   0.4458699920306237
0.48808   0.4573422175658359
0.49519   0.4686922518278249
0.5023   0.47993368121401886
0.50941   0.491079124663747
0.51652   0.5021403043454532
0.52363   0.5131281238974782
0.53074   0.5240527294622195
0.53785   0.534923568227716
0.54496   0.5457494485847463
0.5520700000000001   0.5565385837979854
0.55918   0.5672986390101141
0.56629   0.5780367756302427
0.5734   0.5887596869867264
0.5805100000000001   0.5994736299758042
0.58762   0.6101844659312602
0.59473   0.6208976842618686
0.60184   0.631618423218147
0.60895   0.6423515133819707
0.61606   0.6531014756724192
0.62317   0.6638725621359651
0.63028   0.6746687762817175
0.63739   0.6854938642741166
0.6445000000000001   0.6963513629151651
0.65161   0.7072445952146819
0.65872   0.7181767077032254
0.66583   0.7291506397488683
0.6729400000000001   0.7401691861065379
0.68005   0.751234978678754
0.68716   0.7623504796503671
0.69427   0.7735180455005061
0.70138   0.784739907608159
0.7084900000000001   0.7960181361027456
0.7156   0.807354711426337
0.72271   0.8187515291861871
0.72982   0.8302103648738339
0.7369300000000001   0.8417328774180415
0.74404   0.8533206932579401
0.75115   0.8649753161697143
0.75826   0.8766981813001617
0.7653700000000001   0.8884906531275063
0.77248   0.9003540131279846
0.77959   0.9122895195682681
0.7867000000000001   0.9242983227529663
0.7938100000000001   0.9363815465106556
0.8009200000000001   0.9485402325430536
0.80803   0.9607754113150985
0.81514   0.973088040443109
0.8222500000000001   0.9854790176910518
0.8293600000000001   0.9979492253265363
0.83647   1.0104995064241475
0.84358   1.0231306249538528
0.85069   1.0358433533488771
0.8578000000000001   1.0486384339346255
0.8649100000000001   1.061516498896825
0.87202   1.0744782711175929
0.87913   1.087524355218302
0.8862400000000001   1.1006553236043715
0.8933500000000001   1.1138718032872597
0.90046   1.1271743161103993
0.90757   1.1405633874450989
0.9146800000000002   1.154039519717189
0.9217900000000001   1.1676032236230782
0.9289000000000001   1.1812549397534755
0.93601   1.1949950946791739
0.94312   1.2088241247198888
0.9502300000000001   1.2227424713151744
0.9573400000000001   1.236750488828465
0.96445   1.2508485759846668
0.97156   1.2650370591751072
0.9786700000000002   1.2793162999063583
0.9857800000000001   1.293686644540209
0.99289   1.3081484012126487
1.   1.3227018787876106

==> hahq2886negk.dat <==
0.58   0.0005118238850858792
0.5882   0.004116667204671832
0.5963999999999999   0.009334021038813672
0.6045999999999999   0.015603196763639167
0.6128   0.022665777150702244
0.621   0.03036618459614247
0.6292   0.03859950050171963
0.6374   0.0472902095709572
0.6456   0.05638157252347114
0.6537999999999999   0.06582964414991892
0.6619999999999999   0.07559959070308042
0.6701999999999999   0.08566332227326806
0.6783999999999999   0.09599784781774405
0.6866   0.10658413667347105
0.6948   0.11740627227757736
0.703   0.12845084286763428
0.7111999999999999   0.13970645402596826
0.7193999999999999   0.1511633735556693
0.7275999999999999   0.1628132399899797
0.7358   0.17464883073262974
0.744   0.18666390287795995
0.7522   0.1988529966979699
0.7604   0.21121136312820518
0.7686   0.22373483439991412
0.7767999999999999   0.2364197542629127
0.7849999999999999   0.24926290027187725
0.7931999999999999   0.26226142977114
0.8013999999999999   0.27541282907973524
0.8095999999999999   0.2887148655713425
0.8177999999999999   0.3021655658591195
0.826   0.31576317264135784
0.8341999999999999   0.32950611744232333
0.8423999999999999   0.34339301092399943
0.8505999999999999   0.35742260191391223
0.8587999999999999   0.37159378374382834
0.867   0.38590556043250174
0.8752   0.4003570423821719
0.8834   0.41494743474622225
0.8916   0.42967602760768103
0.8997999999999999   0.44454218134617207
0.9079999999999999   0.4595453204634677
0.9161999999999999   0.4746849377628802
0.9243999999999999   0.4899605815657394
0.9325999999999999   0.5053718249410835
0.9407999999999999   0.5209182939570223
0.9489999999999998   0.5365996936093081
0.9571999999999999   0.5524156962943296
0.9653999999999999   0.5683660435575827
0.9735999999999999   0.5844505056695338
0.9817999999999999   0.6006688760028427
0.9899999999999999   0.6170209549969313
0.9982   0.6335065897525007

==> hbhq0.dat <==
0.09910000000000001   7.317223508307314
0.109   6.759048823925518
0.1189   6.299842865513539
0.12880000000000003   5.91674112387323
0.13870000000000002   5.593417055148432
0.1486   5.317901801065201
0.15850000000000003   5.081222837821285
0.16840000000000002   4.876522811949978
0.17830000000000001   4.698470844532048
0.18820000000000003   4.542860436264831
0.19810000000000003   4.406328569646286
0.20800000000000002   4.2861544513903045
0.21790000000000004   4.180113222253156
0.22780000000000003   4.0863678727922474
0.23770000000000002   4.003388450442706
0.24760000000000004   3.929890612781847
0.2575   3.8647876233016167
0.2674   3.8071547295915726
0.27730000000000005   3.756199029228644
0.2872   3.711237420513897
0.29710000000000003   3.6716778215936063
0.30700000000000005   3.6370047902826332
0.3169   3.6067671445576566
0.32680000000000003   3.580568490078295
0.33670000000000005   3.558058906700612
0.3466   3.5389284530664247
0.35650000000000004   3.5229013980762995
0.36640000000000006   3.5097320634977924
0.3763   3.499200083145831
0.38620000000000004   3.4911075719860425
0.39610000000000006   3.4852766405242543
0.406   3.481546398487922
0.41590000000000005   3.4797710440149974
0.42580000000000007   3.479818722399015
0.43570000000000003   3.481568693175415
0.44560000000000005   3.4849111247793685
0.45550000000000007   3.4897458810949824
0.46540000000000004   3.4959808219700323
0.47530000000000006   3.5035315355462404
0.4852000000000001   3.512320526413755
0.49510000000000004   3.522276067842268
0.505   3.5333323392733154
0.5149   3.5454281283468534
0.5248   3.5585068267201985
0.5347000000000001   3.5725162534902513
0.5446000000000001   3.5874073834039364
0.5545000000000001   3.6031350457788514
0.5644   3.6196570852769687
0.5743   3.6369338934991755
0.5842   3.654929005651336
0.5941000000000001   3.6736077741047124
0.6040000000000001   3.6929380474583655
0.6139000000000001   3.7128895021099164
0.6238   3.733434268511385
0.6337   3.7545451961475336
0.6436000000000001   3.776197573690842
0.6535000000000001   3.798367686446429
0.6634000000000001   3.8210334882183576
0.6733   3.84417394952408
0.6832   3.8677694153993496
0.6931   3.8918010948561395
0.7030000000000001   3.916251484371627
0.7129000000000001   3.941103644655193
0.7228000000000001   3.966342068093204
0.7327   3.99195150058019
0.7426   4.017917900221537
0.7525000000000001   4.0442276878265595
0.7624000000000001   4.070868017377699
0.7723000000000001   4.097826823006089
0.7822000000000001   4.125092383021134
0.7921   4.152653637685961
0.802   4.1805002325672715
0.8119000000000001   4.20862207017475
0.8218000000000001   4.237009641050111
0.8317000000000001   4.265653832025853
0.8416000000000001   4.294545983752519
0.8515   4.323677601893813
0.8614   4.353040807671018
0.8713000000000001   4.382628276537928
0.8812000000000001   4.41243240511263
0.8911000000000001   4.442446292152882
0.9010000000000001   4.472663753893879
0.9109   4.503077773107939
0.9208000000000001   4.533682510412019
0.9307000000000001   4.5644718724968
0.9406000000000001   4.595440831165139
0.9505000000000001   4.626583544209516
0.9604000000000001   4.65789485661078
0.9703   4.6893697912456025
0.9802000000000001   4.721003696005399
0.9901000000000001   4.752791759782227
1.   4.784729755364717

==> hbhq0625.dat <==
0.0735   8.0807329805903
0.08276499999999999   7.581006739399501
0.09203   7.057575571140398
0.101295   6.599946020123482
0.11055999999999999   6.206316836206253
0.119825   5.867698891809919
0.12908999999999998   5.575224307880498
0.138355   5.321340591308106
0.14762   5.099854132168534
0.156885   4.90573347819294
0.16615000000000002   4.7348885141852595
0.175415   4.583978792399071
0.18468   4.450258944386313
0.193945   4.331457059785812
0.20321   4.22567952843621
0.21247500000000002   4.1313377623772505
0.22174   4.047089799427445
0.23100500000000002   3.971795237427936
0.24026999999999998   3.9044790617369176
0.249535   3.844303087613875
0.25880000000000003   3.7905429171834553
0.268065   3.7425694468533024
0.27733   3.6998336984544498
0.286595   3.661854557155492
0.29586   3.628208628445561
0.30512500000000004   3.5985218045410994
0.31439   3.5724623846202097
0.323655   3.5497351104000874
0.33292000000000005   3.5300763239839243
0.342185   3.5132500114910763
0.35145000000000004   3.4990440874246853
0.360715   3.48726715170549
0.36998000000000003   3.477746861330921
0.37924500000000005   3.470326495513957
0.38851   3.464864148186213
0.39777500000000005   3.461230469187684
0.40704   3.4593075627722403
0.41630500000000004   3.458987564063647
0.42557000000000006   3.460171681378864
0.434835   3.462769227221739
0.44410000000000005   3.4666967488400786
0.453365   3.471877501744884
0.46263000000000004   3.478240451620547
0.47189500000000006   3.4857200308710894
0.48116000000000003   3.4942554746835324
0.49042500000000006   3.5037904847462724
0.49969   3.5142727464388592
0.508955   3.5256535601505856
0.51822   3.5378876169163536
0.527485   3.5509325880202747
0.5367500000000001   3.5647490217741806
0.546015   3.5792998411230865
0.55528   3.5945506936672476
0.564545   3.6104689946268493
0.57381   3.6270245156825416
0.583075   3.6441884895368446
0.5923400000000001   3.661934181720405
0.6016050000000001   3.6802362407470444
0.61087   3.699070871774273
0.6201350000000001   3.7184156083622386
0.6294000000000001   3.7382492843429733
0.638665   3.7585517956376604
0.64793   3.779304316166338
0.6571950000000001   3.8004888274174906
0.66646   3.8220883446127
0.675725   3.8440867880572136
0.6849900000000001   3.8664690179164505
0.6942550000000001   3.889220399052359
0.70352   3.9123272055616938
0.712785   3.9357764044345025
0.7220500000000001   3.9595554848714847
0.731315   3.98365266851422
0.74058   4.008056483845438
0.7498450000000001   4.032756634524781
0.7591100000000001   4.057742426841931
0.768375   4.0830042562490725
0.7776400000000001   4.108532762157209
0.7869050000000001   4.134319025418917
0.79617   4.160354534450033
0.805435   4.1866310885356635
0.8147000000000001   4.213140981411842
0.8239650000000001   4.23987655362626
0.83323   4.266830936375229
0.8424950000000001   4.2939971784891755
0.8517600000000001   4.321368514488236
0.861025   4.3489390341601215
0.8702900000000001   4.376702299545641
0.8795550000000001   4.4046526513494095
0.88882   4.432784753255157
0.898085   4.4610928938203696
0.9073500000000001   4.48957206081426
0.9166150000000001   4.518217393045741
0.92588   4.547024232872859
0.9351450000000001   4.575987603365921
0.9444100000000001   4.6051034589774655
0.953675   4.634367567108184
0.96294   4.66377561894758
0.9722050000000001   4.693323865559075
0.9814700000000001   4.7230083063422565
0.990735   4.752825509814422
1.   4.7827716895789765

==> hbhq0625negk.dat <==
0.51   0.1391380978754368
0.5189   0.2660401643550918
0.5278   0.36654386747378537
0.5367   0.4554070071854337
0.5456   0.5372178627324902
0.5545   0.6141278401602818
0.5634   0.6873521173820915
0.5723   0.7576578891204364
0.5812   0.8255672871525473
0.5901000000000001   0.8914555832073168
0.599   0.95560395896095
0.6079   1.0182300742447528
0.6168   1.0795070104552742
0.6257   1.1395753663072623
0.6346   1.1985515251270151
0.6435   1.2565332880082143
0.6524   1.3136039744661128
0.6613   1.3698354017482346
0.6702   1.42529003110303
0.6791   1.4800227327509599
0.688   1.5340820649409523
0.6969000000000001   1.5875113124958844
0.7058   1.64034925196763
0.7147   1.6926308803396009
0.7236   1.7443878575186713
0.7325   1.795649037683431
0.7414000000000001   1.8464407861913654
0.7503   1.8967871989825984
0.7592   1.946710681044494
0.7681   1.9962316223642123
0.777   2.045369087629567
0.7859   2.0941407222585195
0.7948   2.142562935331613
0.8037000000000001   2.1906510448135608
0.8126   2.2384193835488593
0.8215   2.285881297128542
0.8304   2.3330494033129217
0.8392999999999999   2.37993547871895
0.8482000000000001   2.426550628917244
0.8571   2.4729053688060163
0.866   2.519009510831106
0.8749   2.564872452841025
0.8838   2.610502982809906
0.8927   2.6559095048122523
0.9016   2.7010999249526644
0.9105000000000001   2.746081814699201
0.9194   2.790862276819963
0.9283   2.835448173740659
0.9372   2.8798459510202523
0.9460999999999999   2.9240618310895266
0.9550000000000001   2.9681016249371295
0.9639   3.0119710343530848
0.9728   3.0556753608543357
0.9817   3.0992198830721502
0.9905999999999999   3.142609243885078
0.9995   3.185848381601545

==> hbhq0negk.dat <==
0.505   0.13314091228636032
0.51395   0.2566079309633834
0.5229   0.35528598776545217
0.53185   0.44294193447912983
0.5408   0.5238908026673866
0.54975   0.6001628886008952
0.5587   0.6729074803225605
0.56765   0.7428513200849758
0.5766   0.8104897658981405
0.58555   0.8761792592952216
0.5945   0.9401872471252488
0.60345   1.002721010910519
0.6124   1.0639456030068821
0.62135   1.1239953121239374
0.6303   1.1829814139516066
0.63925   1.2409975653460898
0.6482   1.298123717569586
0.65715   1.3544287961137293
0.6661   1.4099729120310633
0.6750499999999999   1.4648089609178077
0.6839999999999999   1.5189837296111905
0.69295   1.5725389986602918
0.7019   1.6255123564556873
0.71085   1.6779376726963957
0.7198   1.729845680671165
0.72875   1.7812643783664863
0.7377   1.8322193935489124
0.74665   1.8827342943338412
0.7556   1.9328306141742053
0.7645500000000001   1.9825285821733405
0.7735   2.0318466923399865
0.78245   2.080802243953478
0.7914   2.1294112446713567
0.80035   2.177688739280522
0.8093   2.2256486971079767
0.8182499999999999   2.273304368956837
0.8271999999999999   2.3206680568353675
0.83615   2.367751368701972
0.8451   2.414565228146322
0.85405   2.4611199249544486
0.863   2.5074252439069986
0.87195   2.553490382362958
0.8809   2.5993240161542808
0.88985   2.6449344439501052
0.8988   2.690329586052186
0.9077500000000001   2.735516725881262
0.9167   2.780503077508818
0.92565   2.8252952124986694
0.9346   2.8698998146430914
0.94355   2.914322849755983
0.9525   2.9585700590459627
0.9614499999999999   3.002647201793033
0.9703999999999999   3.046559499920534
0.9793499999999999   3.09031198949307
0.9883   3.1339098168923463
0.99725   3.1773573936486375

==> hbhq1.dat <==
0.113   4.6644276489098875
0.12187   4.968766524143287
0.13074   4.882649724899353
0.13961   4.763181648751761
0.14848   4.6393866054891655
0.15735000000000002   4.5199270750298
0.16622   4.407885457542498
0.17509000000000002   4.304253786268676
0.18396   4.2091300460894105
0.19283   4.122212240418355
0.20170000000000002   4.043025487504571
0.21057000000000003   3.971032050178679
0.21944000000000002   3.9056869426679945
0.22831   3.846464955648634
0.23718   3.792873569146279
0.24605000000000005   3.7444578517546296
0.25492000000000004   3.700801424488128
0.26379   3.661525244093575
0.27266   3.626285197697739
0.28153   3.5947692781956104
0.29040000000000005   3.5666947627238756
0.29927000000000004   3.5418053946902046
0.30814   3.519868688172583
0.31701   3.500673522865784
0.32588   3.48402793288504
0.33475000000000005   3.469757124055219
0.34362000000000004   3.457701687646598
0.35249   3.447716003978554
0.36136   3.4396669044400023
0.37023   3.4334322814997855
0.37910000000000005   3.4289001302615603
0.38797000000000004   3.4259674574239014
0.39684   3.42453940593875
0.40571   3.4245285380384307
0.41458   3.4258540798975905
0.42345000000000005   3.428441340665985
0.43232000000000004   3.4322210962202537
0.44119   3.4371291968501403
0.45006   3.4431059611878188
0.45893000000000006   3.4500959680596277
0.46780000000000005   3.4580475958341648
0.47667000000000004   3.466912531369557
0.48554   3.4766459644862304
0.49441   3.4872058162175796
0.5032800000000001   3.4985526987777034
0.5121500000000001   3.510649812433826
0.52102   3.5234625581560235
0.5298900000000001   3.536958501475392
0.53876   3.551107127660058
0.5476300000000001   3.5658797029037324
0.5565000000000001   3.581249227050009
0.56537   3.5971902274501133
0.5742400000000001   3.613678826631243
0.5831100000000001   3.6306920853935174
0.5919800000000001   3.648208690675482
0.6008500000000001   3.6662083341872664
0.60972   3.6846718084921926
0.6185900000000001   3.703580958874837
0.62746   3.7229184750708395
0.6363300000000001   3.742668093471577
0.6452000000000001   3.7628142183807487
0.65407   3.783342080306021
0.6629400000000001   3.804237672038706
0.67181   3.825487739036371
0.6806800000000001   3.8470794064024108
0.6895500000000001   3.8690006920331563
0.69842   3.8912399642235176
0.7072900000000001   3.9137861806077026
0.71616   3.9366291414352954
0.7250300000000001   3.9597585041758463
0.7339000000000001   3.9831646917229637
0.74277   4.006838756927778
0.7516400000000001   4.030771956576852
0.76051   4.054955732856044
0.7693800000000001   4.079382070821359
0.7782500000000001   4.104043374935558
0.78712   4.128932236407351
0.7959900000000001   4.154041678086352
0.8048600000000001   4.17936471741013
0.8137300000000001   4.204895266843748
0.8226000000000001   4.230626776785314
0.83147   4.256553269670867
0.8403400000000001   4.282669080578143
0.8492100000000001   4.308968691034596
0.8580800000000001   4.335446678450573
0.8669500000000001   4.362098109597866
0.87582   4.388917973387407
0.8846900000000001   4.415901367684507
0.8935600000000001   4.443044119285544
0.9024300000000001   4.470341471822913
0.9113000000000001   4.497789337853476
0.92017   4.525383624397085
0.9290400000000001   4.553120400745129
0.9379100000000001   4.580995779899188
0.9467800000000001   4.609006274526048
0.9556500000000001   4.6371482767872605
0.96452   4.66541838842156
0.9733900000000001   4.693813372063553
0.9822600000000001   4.722329825786584
0.9911300000000001   4.750964809250368
1.0000000000000002   4.779715332791812

==> hbhq135860.dat <==
0.1503   2.9389495806690005
0.158797   3.733552943507664
0.167294   3.7976218755039532
0.175791   3.8031003411430975
0.184288   3.786254571572714
0.19278499999999998   3.7593051735407057
0.201282   3.7278208767691314
0.209779   3.6947153220670446
0.218276   3.661626631170336
0.226773   3.6295089086131127
0.23527   3.5989220096894488
0.243767   3.5701871869877646
0.252264   3.5434770660686574
0.260761   3.5188694044108693
0.269258   3.496380839218494
0.277755   3.475988859431479
0.286252   3.4576456377211935
0.29474900000000004   3.441287934231036
0.303246   3.4268431637962284
0.311743   3.4142340263290936
0.32024   3.4033812272737083
0.328737   3.3942054436720954
0.33723400000000003   3.3866288092584456
0.345731   3.3805756547591126
0.354228   3.3759731250342244
0.362725   3.3727512736662537
0.37122200000000005   3.3708436605390837
0.37971900000000003   3.3701868896656975
0.388216   3.3707210806674284
0.396713   3.372389327100765
0.40521   3.375137907653032
0.41370700000000005   3.378916283966181
0.422204   3.383676287293395
0.430701   3.389372838120406
0.43919800000000003   3.395963172524648
0.447695   3.403407047121267
0.45619200000000004   3.41166633386369
0.464689   3.420705155510102
0.47318600000000005   3.430489589388399
0.48168300000000003   3.4409875659139937
0.49018000000000006   3.4521686814342694
0.49867700000000004   3.4640042794886434
0.507174   3.4764672404657775
0.515671   3.489531766484641
0.524168   3.5031736306504313
0.532665   3.5173696705598894
0.541162   3.5320979414978173
0.5496590000000001   3.547337816048519
0.5581560000000001   3.5630693866693552
0.5666530000000001   3.5792740046555953
0.57515   3.595933824622883
0.583647   3.613031909310266
0.592144   3.6305521157227747
0.600641   3.648479140056664
0.6091380000000001   3.6667983074555672
0.617635   3.685495649202601
0.626132   3.704557923807753
0.6346290000000001   3.7239724160604464
0.6431260000000001   3.743726989520848
0.6516230000000001   3.7638101210831336
0.66012   3.7842107223952266
0.668617   3.8049182067839253
0.6771140000000001   3.8259225655411453
0.6856110000000001   3.847213944622425
0.6941080000000001   3.8687832162562263
0.702605   3.890621512948788
0.711102   3.912720234046664
0.7195990000000001   3.9350713253933494
0.7280960000000001   3.957666909532545
0.736593   3.9804994324534357
0.74509   4.003561905524169
0.7535870000000001   4.026847174257079
0.7620840000000001   4.050348640222327
0.7705810000000001   4.074060038300203
0.779078   4.097975193077229
0.787575   4.12208819465442
0.7960720000000001   4.146393327433932
0.8045690000000001   4.170885113636882
0.8130660000000001   4.195558362879897
0.821563   4.220407906157253
0.8300600000000001   4.245428861522227
0.8385570000000001   4.270616668378991
0.8470540000000001   4.295966658306866
0.8555510000000001   4.321474563374621
0.864048   4.347135898374816
0.8725450000000001   4.372947001332185
0.8810420000000001   4.398903744294907
0.8895390000000001   4.425002211501394
0.8980360000000001   4.451238847312871
0.906533   4.477610075345098
0.9150300000000001   4.5041124414192035
0.9235270000000001   4.530742980104045
0.9320240000000001   4.557497926924216
0.940521   4.58437425920986
0.9490180000000001   4.611369716049689
0.9575150000000001   4.6384804126961034
0.9660120000000001   4.665703963059286
0.9745090000000001   4.693037789328353
0.983006   4.72047920770874
0.9915030000000001   4.748025602064579
1.   4.775674491271998

==> hbhq135860negk.dat <==
0.53   0.21667533015375218
0.5387000000000001   0.3381993287501941
0.5474   0.43816265123518394
0.5561   0.527163550359325
0.5648   0.6091780694310476
0.5735   0.6862142184216014
0.5822   0.7594542673165965
0.5909   0.8296646742709165
0.5996   0.8973766833072644
0.6083000000000001   0.9629771067030951
0.617   1.026758514973052
0.6257   1.0889489669872097
0.6344000000000001   1.1497306753139362
0.6431   1.209252210294969
0.6518   1.2676368203373765
0.6605000000000001   1.324988238317391
0.6692   1.381394876089127
0.6779   1.4369329300034182
0.6866   1.4916687022410617
0.6953   1.545660362116714
0.704   1.5989593236321906
0.7127   1.6516113589855859
0.7214   1.7036574156881008
0.7301   1.7551343869161395
0.7388   1.8060756867679308
0.7475   1.856511482476606
0.7562   1.9064694885080924
0.7649   1.9559750408803442
0.7736000000000001   2.005051305951593
0.7823   2.0537197189467697
0.791   2.1020001129613117
0.7997000000000001   2.149910744295241
0.8084   2.197468727657395
0.8170999999999999   2.2446898844808145
0.8258   2.2915889579416353
0.8345   2.338179799631469
0.8432   2.384475354908419
0.8519   2.4304877246592325
0.8606   2.4762283591410386
0.8693   2.5217079352377882
0.878   2.56693660688361
0.8867   2.6119239326219064
0.8954   2.6566788622706357
0.9041   2.70120997014925
0.9128000000000001   2.7455253240748694
0.9215   2.7896325529503887
0.9302   2.833538922371463
0.9389000000000001   2.877251390209439
0.9476   2.9207764508674097
0.9562999999999999   2.9641204030918717
0.965   3.0072891554606653
0.9737   3.0502884367291436
0.9823999999999999   3.0931236209720323
0.9911   3.1357998944684513
0.9998   3.1783222142280962

==> hbhq1negk.dat <==
0.52   0.19305736815028623
0.5288   0.31228622746329215
0.5376   0.4105435332564155
0.5464   0.4983009755711559
0.5552   0.5793974684097057
0.5640000000000001   0.6557535534051637
0.5728   0.7284942128682801
0.5816   0.7983465601845504
0.5904   0.8658136367885825
0.5992   0.9312613425049121
0.608   0.9949662975414443
0.6168   1.0571441274588769
0.6256   1.11796716494259
0.6344   1.1775760116569671
0.6432   1.2360873856052275
0.652   1.2935996242568426
0.6608   1.3501966671585905
0.6696   1.40595089423293
0.6784   1.4609254068427193
0.6872   1.5151755982197423
0.696   1.568750552801379
0.7048   1.621693980833988
0.7136   1.6740451192929655
0.7223999999999999   1.725839231897577
0.7312   1.7771084174177996
0.74   1.8278817440606758
0.7488   1.8781857993180893
0.7576   1.9280449868147878
0.7664   1.977481737636097
0.7752   2.026516737633957
0.784   2.075169137521248
0.7928   2.123456703784328
0.8016   2.171395935244523
0.8104   2.2190022521692794
0.8191999999999999   2.266290016534985
0.828   2.313272669280644
0.8368   2.3599628389305667
0.8455999999999999   2.4063723605332443
0.8544   2.4525123835957885
0.8632   2.4983933814524377
0.872   2.5440252455535344
0.8808   2.5894173129568006
0.8896   2.6345784800072094
0.8984   2.679517017017674
0.9072   2.724240948832575
0.9159999999999999   2.768757738800141
0.9248   2.8130745428762816
0.9336   2.857198160686856
0.9423999999999999   2.901135095618695
0.9511999999999999   2.9448914421749253
0.96   2.988473086810537
0.9687999999999999   3.0318857024621244
0.9776   3.0751345541694097
0.9863999999999999   3.118224782845637
0.9952   3.161161303985221

==> hbhq2886.dat <==
0.289   1.327226277473099
0.29611   2.0108966392496197
0.30322   2.2101973318669175
0.31033   2.3387018820067795
0.31744   2.4346904190822536
0.32455   2.5115399753051717
0.33165999999999995   2.5756801407350967
0.33877   2.6307574312325976
0.34587999999999997   2.679063925509035
0.35298999999999997   2.7221447986212226
0.3601   2.761096088466227
0.36721   2.7967251655653707
0.37432   2.829644717705215
0.38143   2.860330775993167
0.38854   2.8891602549497715
0.39565   2.916436321114419
0.40276   2.9424060328006885
0.40987   2.967272933986482
0.41698   2.991206374058883
0.42408999999999997   3.0143482850398664
0.4312   3.0368185396516054
0.43831   3.058718933558977
0.44542000000000004   3.0801364465150067
0.45253   3.1011456618819366
0.45964   3.1218108529916844
0.46675   3.1421875681507165
0.47386   3.162323995842696
0.48097   3.1822620031528426
0.48808   3.2020381557978825
0.49519   3.2216843139925384
0.5023   3.241228400847806
0.50941   3.260694858609543
0.51652   3.280105138981355
0.52363   3.2994780460286077
0.53074   3.3188301658199957
0.53785   3.3381760301542283
0.54496   3.3575284024432706
0.5520700000000001   3.3768985238817457
0.55918   3.3962962461955364
0.56629   3.415730218771484
0.5734   3.43520803042745
0.5805100000000001   3.4547363321626774
0.58762   3.4743208874037106
0.59473   3.4939667509445695
0.60184   3.5136783289757663
0.60895   3.5334593588414767
0.61606   3.553313160036867
0.62317   3.5732424960398284
0.63028   3.593249682041804
0.63739   3.61333678597715
0.6445000000000001   3.6335054354202643
0.65161   3.6537570145981335
0.65872   3.6740925351552245
0.66583   3.6945129444253384
0.6729400000000001   3.7150187927772844
0.68005   3.7356104886812727
0.68716   3.7562884560627317
0.69427   3.777052729215947
0.70138   3.797903179411036
0.7084900000000001   3.8188398475293925
0.7156   3.839862471327673
0.72271   3.86097059582021
0.72982   3.882163800114246
0.7369300000000001   3.903441724581897
0.74404   3.9248036269213755
0.75115   3.9462489413346025
0.75826   3.967776953119335
0.7653700000000001   3.989387045555708
0.77248   4.011078412419055
0.77959   4.0328501532638725
0.7867000000000001   4.054701537940118
0.7938100000000001   4.076631661497909
0.8009200000000001   4.0986397297057975
0.80803   4.120724744994699
0.81514   4.14288580646732
0.8222500000000001   4.165122081744866
0.8293600000000001   4.187432577184419
0.83647   4.209816324127615
0.84358   4.232272501341032
0.85069   4.254800098712354
0.8578000000000001   4.277398064609985
0.8649100000000001   4.300065751597154
0.87202   4.322801891344859
0.87913   4.345605660724364
0.8862400000000001   4.368476292552579
0.8933500000000001   4.391412595615985
0.90046   4.414413770356024
0.90757   4.437478933322844
0.9146800000000002   4.460607145111123
0.9217900000000001   4.483797421019839
0.9289000000000001   4.507048947295644
0.93601   4.530360928454969
0.94312   4.553732414317277
0.9502300000000001   4.577162441842599
0.9573400000000001   4.600650269732188
0.96445   4.624194960763126
0.97156   4.647795866443481
0.9786700000000002   4.671452020295491
0.9857800000000001   4.6951626015791295
0.99289   4.718926852911896
1.   4.742743960686629

==> hbhq2886negk.dat <==
0.58   0.17793947046330721
0.5882   0.3666457970145781
0.5963999999999999   0.49414386945824434
0.6045999999999999   0.5999802267417096
0.6128   0.6937030383264994
0.621   0.7794113489043003
0.6292   0.8593069576244472
0.6374   0.934732991209927
0.6456   1.0065801871069895
0.6537999999999999   1.0754752670879788
0.6619999999999999   1.1418793562622227
0.6701999999999999   1.2061436600918642
0.6783999999999999   1.2685432206297287
0.6866   1.3292983799076712
0.6948   1.3885890833483647
0.703   1.4465645934757447
0.7111999999999999   1.5033504951215506
0.7193999999999999   1.5590536910636628
0.7275999999999999   1.6137661417104983
0.7358   1.6675676526535468
0.744   1.7205281038671918
0.7522   1.7727090354326172
0.7604   1.8241650751334648
0.7686   1.874944946438483
0.7767999999999999   1.9250923680643686
0.7849999999999999   1.9746467368215928
0.7931999999999999   2.023643731873148
0.8013999999999999   2.0721157426344208
0.8095999999999999   2.1200923096099404
0.8177999999999999   2.16760051145992
0.826   2.2146651797875645
0.8341999999999999   2.2613091642951892
0.8423999999999999   2.3075536135953683
0.8505999999999999   2.3534180164514473
0.8587999999999999   2.3989204926911794
0.867   2.4440779013383267
0.8752   2.4889059162408342
0.8834   2.5334191927593963
0.8916   2.577631409217673
0.8997999999999999   2.621555378579483
0.9079999999999999   2.665203090351467
0.9161999999999999   2.7085859184561634
0.9243999999999999   2.7517143830123802
0.9325999999999999   2.794598574683035
0.9407999999999999   2.837247920575636
0.9489999999999998   2.8796713093130446
0.9571999999999999   2.9218771701523574
0.9653999999999999   2.963873480058043
0.9735999999999999   3.0056677770913773
0.9817999999999999   3.0472672795009235
0.9899999999999999   3.0886787907605897
0.9982   3.129908681348125

==> hctq0.dat <==
0.01   0.10187777953103401
0.0199   0.0963184325467048
0.0298   0.09081027593424336
0.039700000000000006   0.08534697649686836
0.049600000000000005   0.0799215464760008
0.059500000000000004   0.07452667497104917
0.0694   0.06915476591994892
0.0793   0.06379808792855796
0.0892   0.05844877512144659
0.09910000000000001   0.0530988769721716
0.109   0.04774041174133862
0.1189   0.04236535554608197
0.12880000000000003   0.036965687083340144
0.13870000000000002   0.03153332619256091
0.1486   0.026060169733472915
0.15850000000000003   0.020538185890466073
0.16840000000000002   0.014959199510165064
0.17830000000000001   0.009315121242776624
0.18820000000000003   0.0035977535306836823
0.19810000000000003   -0.0022011018821789957
0.20800000000000002   -0.008089694145960925
0.21790000000000004   -0.014076289734843548
0.22780000000000003   -0.020169280604513794
0.23770000000000002   -0.02637705070658468
0.24760000000000004   -0.03270804639145993
0.2575   -0.0391709137408652
0.2674   -0.045774254187485014
0.27730000000000005   -0.05252682256632974
0.2872   -0.05943742800771708
0.29710000000000003   -0.06651508493731059
0.30700000000000005   -0.0737687910515848
0.3169   -0.08120778540023059
0.32680000000000003   -0.08884128314304232
0.33670000000000005   -0.09667880154059187
0.3466   -0.10472988820496139
0.35650000000000004   -0.1130042654261161
0.36640000000000006   -0.12151175967737637
0.3763   -0.13026239353397157
0.38620000000000004   -0.1392663592072125
0.39610000000000006   -0.14853391362169774
0.406   -0.15807562681143097
0.41590000000000005   -0.16790209929070649
0.42580000000000007   -0.17802412520566116
0.43570000000000003   -0.18845276598505203
0.44560000000000005   -0.19919913892445193
0.45550000000000007   -0.2102745610242894
0.46540000000000004   -0.22169065107495464
0.47530000000000006   -0.2334591005564424
0.4852000000000001   -0.24559173192004255
0.49510000000000004   -0.2581007530145437
0.505   -0.2709983429119601
0.5149   -0.28429701309850847
0.5248   -0.29800951075438403
0.5347000000000001   -0.31214853911790397
0.5446000000000001   -0.32672730476644124
0.5545000000000001   -0.3417590006066342
0.5644   -0.35725712914582464
0.5743   -0.37323538515567145
0.5842   -0.38970752313903007

==> hctq0625.dat <==
0.0735   0.03927952121064141
0.08276499999999999   0.037344105789367685
0.09203   0.03481652496013832
0.101295   0.031848638841961194
0.11055999999999999   0.028540654926777223
0.119825   0.02496081887979674
0.12908999999999998   0.02115650119275712
0.138355   0.017161032818942906
0.14762   0.01299781866459185
0.156885   0.008683403312521959
0.16615000000000002   0.004229163470151367
0.175415   -0.0003573070704119025
0.18468   -0.005071171237085495
0.193945   -0.009909886912237298
0.20321   -0.014872557772241734
0.21247500000000002   -0.01995961182864985
0.22174   -0.025172671017524705
0.23100500000000002   -0.030514168166790027
0.24026999999999998   -0.03598723085114336
0.249535   -0.041595684270734054
0.25880000000000003   -0.04734382830095861
0.268065   -0.05323637097495597
0.27733   -0.059278465313837764
0.286595   -0.0654755838513152
0.29586   -0.07183348435390206
0.30512500000000004   -0.0783582381968236
0.31439   -0.08505612797713208
0.323655   -0.0919337073368892
0.33292000000000005   -0.09899771968368196
0.342185   -0.10625515509284576
0.35145000000000004   -0.11371311148669648
0.360715   -0.12137897144164753
0.36998000000000003   -0.12926030627100812
0.37924500000000005   -0.1373647354784285
0.38851   -0.1457001805211589
0.39777500000000005   -0.15427471017220623
0.40704   -0.16309647562404256
0.41630500000000004   -0.17217390427956727
0.42557000000000006   -0.1815154927325884
0.434835   -0.1911299723765306
0.44410000000000005   -0.2010262372841754
0.453365   -0.21121327633554174
0.46263000000000004   -0.22170029585621662
0.47189500000000006   -0.23249659168999023
0.48116000000000003   -0.24361167815549586
0.49042500000000006   -0.25505526084062136
0.49969   -0.2668371365081741
0.508955   -0.2789672678040136
0.51822   -0.29145587523660677
0.527485   -0.3043132187996573
0.5367500000000001   -0.317549705131612
0.546015   -0.33117607777661945
0.55528   -0.3452029860338351
0.564545   -0.3596415279418026
0.57381   -0.37450270525811563
0.583075   -0.38979794201747864

==> hctq0625negk.dat <==
0.51   0.0636274650902831
0.5189   0.06334908352972485
0.5278   0.06290267943919665
0.5367   0.06229727537979851
0.5456   0.061531432827502765
0.5545   0.06059989095133451
0.5634   0.05949549652472924
0.5723   0.05820991327968508
0.5812   0.05673414426917144
0.5901000000000001   0.05505865859544836
0.599   0.05317355739575575
0.6079   0.05106859933502579
0.6168   0.04873338261876272
0.6257   0.04615722569493376
0.6346   0.04332922052936144
0.6435   0.04023837410602791
0.6524   0.03687346387380335
0.6613   0.033223125555323064
0.6702   0.029275825765172868
0.6791   0.025019912910751355
0.688   0.020443571215725393
0.6969000000000001   0.015534865934543134
0.7058   0.010281664628547148
0.7147   0.004671757607614838
0.7236   -0.0013072494833580959
0.7325   -0.007667865933252279
0.7414000000000001   -0.014422758540046035
0.7503   -0.021584725910569653
0.7592   -0.029166700130132166
0.7681   -0.03718176368665618
0.777   -0.04564313276892327
0.7859   -0.054564183722396006
0.7948   -0.06395838976090638
0.8037000000000001   -0.07383940878779773
0.8126   -0.08422103020219011
0.8215   -0.09511718542702136
0.8304   -0.10654193903514038
0.8392999999999999   -0.11850948752799133
0.8482000000000001   -0.1310342066309468
0.8571   -0.14413057523378783
0.866   -0.15781322864576236
0.8749   -0.17209696962616028
0.8838   -0.186996736225036
0.8927   -0.20252753579986818
0.9016   -0.2187046770904538
0.9105000000000001   -0.2355434552162052
0.9194   -0.25305941492720097
0.9283   -0.2712681819115259
0.9372   -0.29018559765999513
0.9460999999999999   -0.3098275446126907
0.9550000000000001   -0.3302101365690345

==> hctq0negk.dat <==
0.505   0.06488312900889429
0.51395   0.06462108268842372
0.5229   0.06419793977712197
0.53185   0.06362118721776142
0.5408   0.06288875433489087
0.54975   0.06199494868432864
0.5587   0.06093232804690053
0.56765   0.05969234195178545
0.5766   0.05826585471639289
0.58555   0.05664312608669672
0.5945   0.054814166586616135
0.60345   0.05276858398626388
0.6124   0.05049582056452861
0.62135   0.047985081532985197
0.6303   0.045225381902605534
0.63925   0.04220552081320653
0.6482   0.03891420168944975
0.65715   0.03533989929200843
0.6661   0.03147099517616614
0.6750499999999999   0.027295672218720913
0.6839999999999999   0.022801996255085173
0.69295   0.017977850391914456
0.7019   0.01281101575371822
0.71085   0.007289097061013453
0.7198   0.001399598043360661
0.72875   -0.004870173541194425
0.7377   -0.011533031545921219
0.74665   -0.018601918423436236
0.7556   -0.026089964472762617
0.7645500000000001   -0.03401038314053056
0.7735   -0.04237656551158904
0.78245   -0.05120201555537328
0.7914   -0.06050046743517939
0.80035   -0.0702856661770444
0.8093   -0.08057163819802024
0.8182499999999999   -0.09137247123367875
0.8271999999999999   -0.10270241239487583
0.83615   -0.11457584879775701
0.8451   -0.12700731782745958
0.85405   -0.1400116020993055
0.863   -0.15360340093964167
0.87195   -0.16779780013999698
0.8809   -0.18260990891347506
0.88985   -0.1980549919414788
0.8988   -0.21414851760052317
0.9077500000000001   -0.23090604199531078
0.9167   -0.24834323601746564
0.92565   -0.26647605993885376
0.9346   -0.28532045965441183
0.94355   -0.3048926512077872
0.9525   -0.32520897587431813

==> hctq1.dat <==
0.113   0.00046783357879937206
0.12187   -0.0010799051699136271
0.13074   -0.0030727350931537716
0.13961   -0.005431233766830589
0.14848   -0.008103808780501464
0.15735000000000002   -0.011051284859082824
0.16622   -0.014243568798698307
0.17509000000000002   -0.017657460429762052
0.18396   -0.021274983867782624
0.19283   -0.025082436673018144
0.20170000000000002   -0.029069428566007534
0.21057000000000003   -0.033228216262852064
0.21944000000000002   -0.03755327566958387
0.22831   -0.042040810349594844
0.23718   -0.046688501711257706
0.24605000000000005   -0.05149526916683052
0.25492000000000004   -0.056461024837720496
0.26379   -0.06158662875987907
0.27266   -0.06687359470899092
0.28153   -0.07232413403132368
0.29040000000000005   -0.07794105279626783
0.29927000000000004   -0.08372758553178467
0.30814   -0.08968743686372962
0.31701   -0.09582468665116411
0.32588   -0.10214382496492345
0.33475000000000005   -0.10864957697110583
0.34362000000000004   -0.11534701806754058
0.35249   -0.1222414930248576
0.36136   -0.1293385698530826
0.37023   -0.13664410902320764
0.37910000000000005   -0.14416409742663314
0.38797000000000004   -0.15190483276677355
0.39684   -0.1598727587120581
0.40571   -0.16807453248434637
0.41458   -0.1765169757651876
0.42345000000000005   -0.18520711928289235
0.43232000000000004   -0.19415208769898
0.44119   -0.20335934431581829
0.45006   -0.212836308839893
0.45893000000000006   -0.22259072091762092
0.46780000000000005   -0.23263039766539126
0.47667000000000004   -0.24296334268622058
0.48554   -0.25359772300579403
0.49441   -0.2645417913642975
0.5032800000000001   -0.27580410497141505
0.5121500000000001   -0.28739320576553906
0.52102   -0.29931786531538757
0.5298900000000001   -0.31158697500871896
0.53876   -0.3242096245999929
0.5476300000000001   -0.33719495814995043
0.5565000000000001   -0.3505524080154303
0.56537   -0.3642914340922692
0.5742400000000001   -0.378421571963684
0.5831100000000001   -0.39295276328432666

==> hctq135860.dat <==
0.1503   -0.036302900947851074
0.158797   -0.037705197668387716
0.167294   -0.039483084415077335
0.175791   -0.04157222834873228
0.184288   -0.04394223702433395
0.19278499999999998   -0.046570080342810086
0.201282   -0.04943730913195847
0.209779   -0.05252914584601597
0.218276   -0.055833633291939425
0.226773   -0.05934122835656948
0.23527   -0.06304450330707614
0.243767   -0.06693763414701831
0.252264   -0.07101628639005281
0.260761   -0.07527736285333711
0.269258   -0.07971886148814779
0.277755   -0.08433968547847416
0.286252   -0.08913956141445945
0.29474900000000004   -0.0941189284679784
0.303246   -0.09927881165979938
0.311743   -0.10462086100237505
0.32024   -0.11014712877330902
0.328737   -0.11586022898327143
0.33723400000000003   -0.1217631397981179
0.345731   -0.12785905134561498
0.354228   -0.13415176430663753
0.362725   -0.14064517600869522
0.37122200000000005   -0.1473434874038153
0.37971900000000003   -0.15425133796651097
0.388216   -0.1613733987925353
0.396713   -0.1687146473752952
0.40521   -0.17628032846725653
0.41370700000000005   -0.18407584802491564
0.422204   -0.19210679916660586
0.430701   -0.20037900557278834
0.43919800000000003   -0.20889841502822157
0.447695   -0.21767124508164723
0.45619200000000004   -0.22670372728788743
0.464689   -0.23600246452411236
0.47318600000000005   -0.24557397530437886
0.48168300000000003   -0.2554252009569238
0.49018000000000006   -0.2655629454099965
0.49867700000000004   -0.2759944156793843
0.507174   -0.2867268553800103
0.515671   -0.29776750025182663
0.524168   -0.30912410588936506
0.532665   -0.32080414716554234
0.541162   -0.33281554391542734
0.5496590000000001   -0.34516623375514593
0.5581560000000001   -0.35786425943341044
0.5666530000000001   -0.37091775915685027
0.57515   -0.38433516212386726
0.583647   -0.39812492931935517

==> hctq135860negk.dat <==
0.53   0.05901329172173934
0.5387000000000001   0.05860513504954209
0.5474   0.05801495246846131
0.5561   0.057250138698354824
0.5648   0.056309476712343445
0.5735   0.05518816765869346
0.5822   0.053879535724043
0.5909   0.05237579602228712
0.5996   0.05066840130243784
0.6083000000000001   0.0487483257280477
0.617   0.0466061468612745
0.6257   0.04423212442033493
0.6344000000000001   0.041616288545729685
0.6431   0.038748468419189136
0.6518   0.035618261690428345
0.6605000000000001   0.03221514098339111
0.6692   0.028528404616600788
0.6779   0.02454717870366897
0.6866   0.020260491874661182
0.6953   0.01565719632046986
0.704   0.010726020747385275
0.7127   0.0054555758320273
0.7214   -0.00016566971050962
0.7301   -0.006149406081453317
0.7388   -0.012507358966684028
0.7475   -0.019251538455073887
0.7562   -0.026393938533424633
0.7649   -0.03394671153874287
0.7736000000000001   -0.04192222627145099
0.7823   -0.050332887987156884
0.791   -0.05919124775510977
0.7997000000000001   -0.06850997792311059
0.8084   -0.07830195532353824
0.8170999999999999   -0.08858004974264325
0.8258   -0.09935742925180933
0.8345   -0.11064720282899353
0.8432   -0.12246274388804813
0.8519   -0.13481761007563425
0.8606   -0.1477252713150668
0.8693   -0.16119948061289538
0.878   -0.17525414495250458
0.8867   -0.18990321871008511
0.8954   -0.2051608252665947
0.9041   -0.22104127434631402
0.9128000000000001   -0.2375588312294339
0.9215   -0.2547280779414182
0.9302   -0.2725637146497212
0.9389000000000001   -0.29108043607202916
0.9476   -0.3102932182044009
0.9562999999999999   -0.33021709300234253
0.965   -0.3508672462016354

==> hctq1negk.dat <==
0.52   0.061636012218917895
0.5288   0.06127801527957277
0.5376   0.0607484881406515
0.5464   0.060053561680708675
0.5552   0.059191260278762994
0.5640000000000001   0.058156212824878095
0.5728   0.056941328243724866
0.5816   0.055538434882560495
0.5904   0.053938690261135826
0.5992   0.05213278791886136
0.608   0.05011100050266824
0.6168   0.04786335411051406
0.6256   0.045379622679913516
0.6344   0.04264934528905451
0.6432   0.039661928050185785
0.652   0.036406540324222324
0.6608   0.03287221925009697
0.6696   0.029047884824010987
0.6784   0.024922239856417592
0.6872   0.02048391150137453
0.696   0.01572135529835201
0.7048   0.010622877798209135
0.7136   0.0051766861807706005
0.7223999999999999   -0.0006291916116232561
0.7312   -0.006806850543820332
0.74   -0.013368464846788696
0.7488   -0.02032642183402288
0.7576   -0.027693201517031623
0.7664   -0.03548142970902295
0.7752   -0.04370385079736792
0.784   -0.05237332344962907
0.7928   -0.061502954124960534
0.8016   -0.07110582664040209
0.8104   -0.08119528294768569
0.8191999999999999   -0.09178469717783178
0.828   -0.10288770570558414
0.8368   -0.1145179454024111
0.8455999999999999   -0.12668928696789614
0.8544   -0.13941568028963547
0.8632   -0.15271128679174134
0.872   -0.16659028124017056
0.8808   -0.18106708793923737
0.8896   -0.19615622984131273
0.8984   -0.2118723762071968
0.9072   -0.2282303183369819
0.9159999999999999   -0.2452449813210233
0.9248   -0.26293142139816544
0.9336   -0.28130492359453463
0.9423999999999999   -0.3003807557051796
0.9511999999999999   -0.3201744824111266
0.96   -0.34070169874233025

==> hctq2886.dat <==
0.289   -0.19209173193075318
0.29611   -0.1933617724355324
0.30322   -0.19496808394952284
0.31033   -0.1968212968586835
0.31744   -0.19890086335451868
0.32455   -0.20119741328209786
0.33165999999999995   -0.20370544761412504
0.33877   -0.20642149425375939
0.34587999999999997   -0.20934314759157618
0.35298999999999997   -0.2124687427346911
0.3601   -0.21579711303325108
0.36721   -0.21932765045682376
0.37432   -0.22305999173587138
0.38143   -0.22699421642764178
0.38854   -0.23113058279593032
0.39565   -0.2354697156965403
0.40276   -0.24001244932251836
0.40987   -0.24475986181219656
0.41698   -0.24971319655338525
0.42408999999999997   -0.2548739629616322
0.4312   -0.26024388103266954
0.43831   -0.2658247598489049
0.44542000000000004   -0.27161872076975835
0.45253   -0.27762786349242863
0.45964   -0.2838546595870877
0.46675   -0.2903015979702097
0.47386   -0.2969713372243667
0.48097   -0.30386668490976804
0.48808   -0.3109906121290348
0.49519   -0.3183461586305585
0.5023   -0.32593656683921873
0.50941   -0.33376510468003096
0.51652   -0.34183528776631944
0.52363   -0.3501505217029184
0.53074   -0.3587146827599645
0.53785   -0.3675313206514485
0.54496   -0.37660443240028624
0.5520700000000001   -0.38593801632107066
0.55918   -0.3955360346834347

==> hctq2886negk.dat <==
0.58   0.04160215206047725
0.5882   0.04111316154924599
0.5963999999999999   0.04034058530211767
0.6045999999999999   0.03932858732730497
0.6128   0.03808946045995548
0.621   0.03662569859088856
0.6292   0.03493532377171545
0.6374   0.033013851507244084
0.6456   0.030855409626830147
0.6537999999999999   0.028453097570436466
0.6619999999999999   0.025799351676376113
0.6701999999999999   0.022886145117262828
0.6783999999999999   0.019705068607568113
0.6866   0.01624740442782985
0.6948   0.012504230431781638
0.703   0.008466392059367119
0.7111999999999999   0.0041245709789601084
0.7193999999999999   -0.000530718294493003
0.7275999999999999   -0.005509095903559287
0.7358   -0.01082030507583367
0.744   -0.016474228448066792
0.7522   -0.022480876645375635
0.7604   -0.02885032205518926
0.7686   -0.03559281142942183
0.7767999999999999   -0.04271866806719489
0.7849999999999999   -0.050238316842132785
0.7931999999999999   -0.058162322968817716
0.8013999999999999   -0.06650131464836481
0.8095999999999999   -0.07526602658006425
0.8177999999999999   -0.08446733452230043
0.826   -0.09411616254644689
0.8341999999999999   -0.10422361416728108
0.8423999999999999   -0.11480078581956246
0.8505999999999999   -0.12585897796237566
0.8587999999999999   -0.13740954737541866
0.867   -0.1494639571277401
0.8752   -0.162033784459488
0.8834   -0.17513069114853574
0.8916   -0.1887664298213681
0.8997999999999999   -0.20295291688798156
0.9079999999999999   -0.21770211362301614
0.9161999999999999   -0.2330260976250065
0.9243999999999999   -0.24893708455767902
0.9325999999999999   -0.2654473108151792
0.9407999999999999   -0.28256923973372733
0.9489999999999998   -0.30031528260353624
0.9571999999999999   -0.3186981388598663
0.9653999999999999   -0.33773047875549667
0.9735999999999999   -0.35742508342927565
0.9817999999999999   -0.3777949080630698
0.9899999999999999   -0.39885295474644683

==> hczq0.dat <==
0.01   0.1034972828797836
0.0199   0.099525141490051
0.0298   0.09559360814917431
0.039700000000000006   0.09170207272492156
0.049600000000000005   0.08784937716312888
0.059500000000000004   0.0840340442449658
0.0694   0.08025434951095817
0.0793   0.07650837127136108
0.0892   0.07279409749680761
0.09910000000000001   0.06910944385886338
0.109   0.06545226564915413
0.1189   0.061820412173759796
0.12880000000000003   0.05821168045358933
0.13870000000000002   0.054623961955300095
0.1486   0.05105510402712241
0.15850000000000003   0.047502972119165134
0.16840000000000002   0.04396553845663847
0.17830000000000001   0.04044076469701246
0.18820000000000003   0.036926685104090175
0.19810000000000003   0.033421416102933504
0.20800000000000002   0.029923046113544207
0.21790000000000004   0.026429775083313168
0.22780000000000003   0.02293987828326332
0.23770000000000002   0.019451627039992928
0.24760000000000004   0.015963374577988586
0.2575   0.012473587483036586
0.2674   0.008980685312187897
0.27730000000000005   0.005483216622383195
0.2872   0.001979751635366481
0.29710000000000003   -0.0015310895126042787
0.30700000000000005   -0.005050600463394784
0.3169   -0.008580060955750117
0.32680000000000003   -0.012120741614376918
0.33670000000000005   -0.01567374512560711
0.3466   -0.019240253181749906
0.35650000000000004   -0.022821354862953905
0.36640000000000006   -0.026418080188862266
0.3763   -0.030031473642869302
0.38620000000000004   -0.033662476490705875
0.39610000000000006   -0.03731207275642797
0.406   -0.040981063211821336
0.41590000000000005   -0.044670415541967254
0.42580000000000007   -0.04838093946711508
0.43570000000000003   -0.05211342112004187
0.44560000000000005   -0.05586863872337331
0.45550000000000007   -0.059647388655514194
0.46540000000000004   -0.0634503035875283
0.47530000000000006   -0.06727810964181068
0.4852000000000001   -0.07113149382927304
0.49510000000000004   -0.07501106627795154
0.505   -0.07891750021570325
0.5149   -0.08285133761570863
0.5248   -0.0868131048193361
0.5347000000000001   -0.0908035211810696
0.5446000000000001   -0.09482299755238931
0.5545000000000001   -0.09887206277829685
0.5644   -0.10295123883260032
0.5743   -0.10706097577218569
0.5842   -0.11120179601465317
0.5941000000000001   -0.11537407314230194
0.6040000000000001   -0.11957830597299506
0.6139000000000001   -0.12381487211608241
0.6238   -0.12808423005501401
0.6337   -0.1323866876372723
0.6436000000000001   -0.13672267950095143
0.6535000000000001   -0.14109247320527518
0.6634000000000001   -0.1454966451839655
0.6733   -0.14993534782298343
0.6832   -0.15440893722890003
0.6931   -0.15891784250257432
0.7030000000000001   -0.16346228014389375
0.7129000000000001   -0.16804247580131929
0.7228000000000001   -0.1726589107785777
0.7327   -0.1773117518124159
0.7426   -0.18200121135017278
0.7525000000000001   -0.18672772683535432
0.7624000000000001   -0.19149135843391196
0.7723000000000001   -0.1962925484510544
0.7822000000000001   -0.20113141554583003
0.7921   -0.2060082020006753
0.802   -0.21092316899743999
0.8119000000000001   -0.21587657445715058
0.8218000000000001   -0.22086853390907177
0.8317000000000001   -0.2258993651484082
0.8416000000000001   -0.2309691819144091
0.8515   -0.236078200864145
0.8614   -0.24122659735199956
0.8713000000000001   -0.24641459038601216
0.8812000000000001   -0.25164245356808046
0.8911000000000001   -0.2569101799385753
0.9010000000000001   -0.2622181298131538
0.9109   -0.26756631254889107
0.9208000000000001   -0.27295487063824947
0.9307000000000001   -0.2783841735712802
0.9406000000000001   -0.2838540931014107
0.9505000000000001   -0.28936489011548994
0.9604000000000001   -0.2949168811519033
0.9703   -0.3005100798265167
0.9802000000000001   -0.30614436788534305
0.9901000000000001   -0.3118203159434244
1.   -0.31753794133382984

==> hczq0625.dat <==
0.0735   0.03988303434364405
0.08276499999999999   0.040576444630456295
0.09203   0.04050273677786297
0.101295   0.03985947460623115
0.11055999999999999   0.03878689148884105
0.119825   0.03738430859337147
0.12908999999999998   0.03572343502841076
0.138355   0.033856955797447456
0.14762   0.03182443044922074
0.156885   0.029655813589864678
0.16615000000000002   0.02737430005506759
0.175415   0.024997938035166298
0.18468   0.022540852410329094
0.193945   0.020014388276416873
0.20321   0.017427471606959576
0.21247500000000002   0.014787330026484016
0.22174   0.012099793792289641
0.23100500000000002   0.009369589460593039
0.24026999999999998   0.006600502632373061
0.249535   0.003795673075476356
0.25880000000000003   0.0009575543020913845
0.268065   -0.0019117711980993937
0.27733   -0.004810700816100557
0.286595   -0.007737916855866113
0.29586   -0.01069235824327585
0.30512500000000004   -0.013673220353459848
0.31439   -0.016679874036966094
0.323655   -0.019711835679121045
0.33292000000000005   -0.022768787321404558
0.342185   -0.025850434492391085
0.35145000000000004   -0.028956696739502304
0.360715   -0.03208747456001855
0.36998000000000003   -0.035242720780931734
0.37924500000000005   -0.03842257235133661
0.38851   -0.0416270597021419
0.39777500000000005   -0.04485633235031345
0.40704   -0.048110537273357665
0.41630500000000004   -0.05138987550105162
0.42557000000000006   -0.05469457633644433
0.434835   -0.058024840501401796
0.44410000000000005   -0.06138088996365354
0.453365   -0.06476299000310684
0.46263000000000004   -0.06817137157888167
0.47189500000000006   -0.07160635877479818
0.48116000000000003   -0.0750682072225608
0.49042500000000006   -0.07855714689784611
0.49969   -0.08207346327713887
0.508955   -0.08561745895309968
0.51822   -0.0891893688718772
0.527485   -0.09278944859965606
0.5367500000000001   -0.09641806107708364
0.546015   -0.10007533261192575
0.55528   -0.10376170158045887
0.564545   -0.10747728076237288
0.57381   -0.11122241389647765
0.583075   -0.11499721969088073
0.5923400000000001   -0.11880211936921112
0.6016050000000001   -0.1226372491295059
0.61087   -0.12650292228095722
0.6201350000000001   -0.13039928069600934
0.6294000000000001   -0.13432662258620665
0.638665   -0.13828524036216536
0.64793   -0.14227523628392613
0.6571950000000001   -0.1462968330560748
0.66646   -0.15035028516355695
0.675725   -0.15443577031430705
0.6849900000000001   -0.15855357626929056
0.6942550000000001   -0.16270386889606725
0.70352   -0.16688675144005777
0.712785   -0.1711025311848865
0.7220500000000001   -0.17535118443786196
0.731315   -0.1796332621361207
0.74058   -0.18394857657688338
0.7498450000000001   -0.1882976048970718
0.7591100000000001   -0.19268021129951435
0.768375   -0.19709675505671445
0.7776400000000001   -0.2015474080359792
0.7869050000000001   -0.206032338521357
0.79617   -0.21055149509137713
0.805435   -0.21510513420820018
0.8147000000000001   -0.2196936215681808
0.8239650000000001   -0.22431680869008339
0.83323   -0.22897484195173007
0.8424950000000001   -0.23366804331964902
0.8517600000000001   -0.2383966626830356
0.861025   -0.24316046914861245
0.8702900000000001   -0.24795975855758975
0.8795550000000001   -0.25279456417436813
0.88882   -0.2576652603384368
0.898085   -0.26257172388440125
0.9073500000000001   -0.2675141089566077
0.9166150000000001   -0.27249276673698664
0.92588   -0.2775075284396011
0.9351450000000001   -0.2825584953255558
0.9444100000000001   -0.2876458950066484
0.953675   -0.2927698098519937
0.96294   -0.29793037566650954
0.9722050000000001   -0.3031274568666901
0.9814700000000001   -0.30836165420219425
0.990735   -0.31363257587458804
1.   -0.31894053907196834

==> hczq0625negk.dat <==
0.51   0.06375234643256786
0.5189   0.06402190972036728
0.5278   0.06443594445612313
0.5367   0.06497057175647596
0.5456   0.06561287059025307
0.5545   0.06635426718738391
0.5634   0.06718838999969877
0.5723   0.0681102758309988
0.5812   0.06911594998095219
0.5901000000000001   0.07020201278605287
0.599   0.07136560240401714
0.6079   0.07260424089020398
0.6168   0.0739157316451556
0.6257   0.07529815398064495
0.6346   0.07674979633137716
0.6435   0.07826908662803497
0.6524   0.07985461794007354
0.6613   0.08150508293326746
0.6702   0.08321934256938184
0.6791   0.08499627884367061
0.688   0.08683492169555415
0.6969000000000001   0.0887343342346081
0.7058   0.09069363885458477
0.7147   0.09271205841764789
0.7236   0.09478883809143901
0.7325   0.09692327955593126
0.7414000000000001   0.09911471451791355
0.7503   0.10136253949009418
0.7592   0.1036661749596405
0.7681   0.10602508291845324
0.777   0.10843872636737435
0.7859   0.1109066129956634
0.7948   0.1134282837924839
0.8037000000000001   0.11600332371631222
0.8126   0.11863127212186574
0.8215   0.12131176366330491
0.8304   0.12404440778094071
0.8392999999999999   0.12682886261247786
0.8482000000000001   0.12966469116949902
0.8571   0.1325517864216013
0.866   0.13548960321902065
0.8749   0.13847793029280742
0.8838   0.14151650231786828
0.8927   0.14460497298333536
0.9016   0.14774317115101188
0.9105000000000001   0.15093065014780596
0.9194   0.1541675279214075
0.9283   0.15745334459760255
0.9372   0.1607878134495421
0.9460999999999999   0.16417079030868198
0.9550000000000001   0.1676020726389339
0.9639   0.17108145942859523
0.9728   0.17460874739342477
0.9817   0.17818374870218548
0.9905999999999999   0.18180627200170585
0.9995   0.1854762234307521

==> hczq0negk.dat <==
0.505   0.06500038370069991
0.51395   0.06525408323093732
0.5229   0.06564642713196563
0.53185   0.06615544664801289
0.5408   0.06676930970088842
0.54975   0.06748001778101852
0.5587   0.0682817262770903
0.56765   0.06916982986334795
0.5766   0.07014058417404308
0.58555   0.07119084932029482
0.5945   0.07231799122880009
0.60345   0.07351965237751551
0.6124   0.07479381744946192
0.62135   0.07613862864579503
0.6303   0.07755248253803705
0.63925   0.07903392720641518
0.6482   0.08058160626266271
0.65715   0.0821943318517305
0.6661   0.08387094552794931
0.6750499999999999   0.08561046506470206
0.6839999999999999   0.0874118977634906
0.69295   0.08927438976014067
0.7019   0.09119710272675369
0.71085   0.09317929946388248
0.7198   0.09522021817921655
0.72875   0.09731921720868793
0.7377   0.09947564089473573
0.74665   0.10168891106300447
0.7556   0.10395851971704102
0.7645500000000001   0.10628383694439363
0.7735   0.10866444109571556
0.78245   0.11109977702801174
0.7914   0.11358943190580904
0.80035   0.11613308660672218
0.8093   0.11873017240448858
0.8182499999999999   0.12138038035360331
0.8271999999999999   0.12408328926690901
0.83615   0.12683862548441147
0.8451   0.1296459638600046
0.85405   0.13250509071631902
0.863   0.13541558070520218
0.87195   0.13837718783153313
0.8809   0.14138964980833887
0.88985   0.14445266835306828
0.8988   0.14756599910117343
0.9077500000000001   0.15072941825424185
0.9167   0.15394259972380386
0.92565   0.15720537635546378
0.9346   0.1605175106406977
0.94355   0.16387878163201391
0.9525   0.16728903177803342
0.9614499999999999   0.17074798756432585
0.9703999999999999   0.17425544707320714
0.9793499999999999   0.17781131169051015
0.9883   0.18141537016084108
0.99725   0.18506736077722297

==> hczq1.dat <==
0.113   0.0005628206306610877
0.12187   0.0015903682001488935
0.13074   0.002155605062198155
0.13961   0.002306883025308716
0.14848   0.0021057361306911415
0.15735000000000002   0.0016052073407127304
0.16622   0.0008493050148651781
0.17509000000000002   -0.00012583035388320636
0.18396   -0.001290538049859605
0.19283   -0.0026202068461504066
0.20170000000000002   -0.004094521287048643
0.21057000000000003   -0.005696580374285972
0.21944000000000002   -0.007412071023348933
0.22831   -0.009229086609293134
0.23718   -0.011137534390928894
0.24605000000000005   -0.013128798065468288
0.25492000000000004   -0.015195638674094248
0.26379   -0.01733174800665341
0.27266   -0.019531807319392632
0.28153   -0.021791232063452372
0.29040000000000005   -0.024106015080672335
0.29927000000000004   -0.026472781841029216
0.30814   -0.02888856483903907
0.31701   -0.03135082323164086
0.32588   -0.03385727912762785
0.33475000000000005   -0.03640609629903655
0.34362000000000004   -0.038995543058874434
0.35249   -0.04162414177969953
0.36136   -0.04429073158482986
0.37023   -0.04699410900741518
0.37910000000000005   -0.04973340393274215
0.38797000000000004   -0.052507752421424914
0.39684   -0.05531645056811062
0.40571   -0.05815889802755599
0.41458   -0.06103454821243318
0.42345000000000005   -0.06394294072921074
0.43232000000000004   -0.06688372512990969
0.44119   -0.0698565292759271
0.45006   -0.07286112676419397
0.45893000000000006   -0.0758972134124669
0.46780000000000005   -0.07896465772174154
0.47667000000000004   -0.0820633008615492
0.48554   -0.08519298545189538
0.49441   -0.08835367748313139
0.5032800000000001   -0.09154519476131026
0.5121500000000001   -0.09476757848486804
0.52102   -0.09802077484360253
0.5298900000000001   -0.10130478292281776
0.53876   -0.10461954751735178
0.5476300000000001   -0.10796513905330778
0.5565000000000001   -0.1113415192086684
0.56537   -0.11474874001685341
0.5742400000000001   -0.11818695375505447
0.5831100000000001   -0.12165609095220908
0.5919800000000001   -0.12515624056524427
0.6008500000000001   -0.1286874642364062
0.60972   -0.1322497871976188
0.6185900000000001   -0.13584345039961934
0.62746   -0.13946818622089172
0.6363300000000001   -0.14312459311402673
0.6452000000000001   -0.14681227201272726
0.65407   -0.15053152693818053
0.6629400000000001   -0.15428244956816295
0.67181   -0.15806511894189582
0.6806800000000001   -0.1618795837587095
0.6895500000000001   -0.16572595663239634
0.69842   -0.16960425221067948
0.7072900000000001   -0.173514673384681
0.71616   -0.1774572743538491
0.7250300000000001   -0.18143214283507483
0.7339000000000001   -0.18543934349516897
0.74277   -0.18947907589213236
0.7516400000000001   -0.19355131752844623
0.76051   -0.19765615207006684
0.7693800000000001   -0.20179373769097325
0.7782500000000001   -0.20596405723754974
0.78712   -0.2101673615043276
0.7959900000000001   -0.21440353328660575
0.8048600000000001   -0.2186729282081093
0.8137300000000001   -0.22297545059660973
0.8226000000000001   -0.22731120005778646
0.83147   -0.23168025775428527
0.8403400000000001   -0.23608266696503985
0.8492100000000001   -0.24051863808787616
0.8580800000000001   -0.24498798499152324
0.8669500000000001   -0.2494912754355837
0.87582   -0.2540282271182197
0.8846900000000001   -0.2585988767537914
0.8935600000000001   -0.2632035709520405
0.9024300000000001   -0.26784211649167244
0.9113000000000001   -0.27251457461148604
0.92017   -0.2772212477466359
0.9290400000000001   -0.2819620851686127
0.9379100000000001   -0.28673710106004535
0.9467800000000001   -0.29154643583548057
0.9556500000000001   -0.29639010421752127
0.96452   -0.30126835356655446
0.9733900000000001   -0.30618114693292947
0.9822600000000001   -0.3111284828003296
0.9911300000000001   -0.3161103182935913
1.0000000000000002   -0.32112667770347647

==> hczq135860.dat <==
0.1503   -0.03628939707362946
0.158797   -0.035200382573019315
0.167294   -0.034376309025109845
0.175791   -0.03384223574358623
0.184288   -0.033577502729296126
0.19278499999999998   -0.033556927254958915
0.201282   -0.03375644999003404
0.209779   -0.0341541567351681
0.218276   -0.03473062219198943
0.226773   -0.03546879466106501
0.23527   -0.03635362948184563
0.243767   -0.037372016927253116
0.252264   -0.03851251473999294
0.260761   -0.039764998149346656
0.269258   -0.041120649540013335
0.277755   -0.04257166813135098
0.286252   -0.044111231317754365
0.29474900000000004   -0.04573322859508601
0.303246   -0.047432354224478064
0.311743   -0.04920378215667702
0.32024   -0.05104341799915462
0.328737   -0.05294738082405445
0.33723400000000003   -0.054912344190671085
0.345731   -0.05693543558311609
0.354228   -0.05901386141724399
0.362725   -0.06114527795697093
0.37122200000000005   -0.06332761049140333
0.37971900000000003   -0.06555881613809818
0.388216   -0.06783722276567904
0.396713   -0.0701613507723937
0.40521   -0.07252973175134877
0.41370700000000005   -0.07494112952966461
0.422204   -0.07739443076644727
0.430701   -0.07988860592425392
0.43919800000000003   -0.08242277342400954
0.447695   -0.08499598729223608
0.45619200000000004   -0.087607688887888
0.464689   -0.09025702438616748
0.47318600000000005   -0.09294351573126083
0.48168300000000003   -0.095666443606124
0.49018000000000006   -0.09842553588676779
0.49867700000000004   -0.10122017243998299
0.507174   -0.10404993221481608
0.515671   -0.10691469405988197
0.524168   -0.10981382226438265
0.532665   -0.112747301224586
0.541162   -0.11571459086125505
0.5496590000000001   -0.11871556898275591
0.5581560000000001   -0.12175002719978519
0.5666530000000001   -0.12481788593024268
0.57515   -0.1279188321589687
0.583647   -0.13105269265016267
0.592144   -0.1342194282736213
0.600641   -0.1374187809537171
0.6091380000000001   -0.14065087625296782
0.617635   -0.14391541186435364
0.626132   -0.1472122816847552
0.6346290000000001   -0.15054168875989563
0.6431260000000001   -0.15390331323763393
0.6516230000000001   -0.15729709037692516
0.66012   -0.16072305948645763
0.668617   -0.16418131433870675
0.6771140000000001   -0.16767162247889225
0.6856110000000001   -0.17119391051637936
0.6941080000000001   -0.17474846915794512
0.702605   -0.17833489486031717
0.711102   -0.1819535677271187
0.7195990000000001   -0.18560403785509647
0.7280960000000001   -0.1892867535446878
0.736593   -0.19300157149201705
0.74509   -0.19674834972587604
0.7535870000000001   -0.20052711692007932
0.7620840000000001   -0.20433799313605847
0.7705810000000001   -0.20818108004514366
0.779078   -0.21205612375658675
0.787575   -0.21596334636689765
0.7960720000000001   -0.2199025843804646
0.8045690000000001   -0.2238742431709201
0.8130660000000001   -0.22787799454831764
0.821563   -0.23191383706896102
0.8300600000000001   -0.23598187249358435
0.8385570000000001   -0.24008240052584195
0.8470540000000001   -0.2442149789405691
0.8555510000000001   -0.2483800826047311
0.864048   -0.2525774108864218
0.8725450000000001   -0.2568070238131294
0.8810420000000001   -0.26106909828976665
0.8895390000000001   -0.2653635216838213
0.8980360000000001   -0.26969056538274905
0.906533   -0.274050088351985
0.9150300000000001   -0.2784420871005796
0.9235270000000001   -0.28286687127184035
0.9320240000000001   -0.28732379499003097
0.940521   -0.2918135942949295
0.9490180000000001   -0.2963360973999183
0.9575150000000001   -0.3008911560022469
0.9660120000000001   -0.3054788847293945
0.9745090000000001   -0.31009946530085375
0.983006   -0.31475276834556337
0.9915030000000001   -0.3194388489208623
1.   -0.32415785669702624

==> hczq135860negk.dat <==
0.53   0.05936248110517994
0.5387000000000001   0.059752321426195805
0.5474   0.06029120421982484
0.5561   0.06095600350497359
0.5648   0.06173297256403072
0.5735   0.06261267317758225
0.5822   0.06358798672161863
0.5909   0.06465325662747043
0.5996   0.06580389365854192
0.6083000000000001   0.06703604636349024
0.617   0.06834643877288134
0.6257   0.0697321908176457
0.6344000000000001   0.07119083752284694
0.6431   0.07272014835167641
0.6518   0.07431814531410959
0.6605000000000001   0.0759830497989922
0.6692   0.07771326256014371
0.6779   0.079507342338163
0.6866   0.0813639529781553
0.6953   0.08328184051585555
0.704   0.0852599445910841
0.7127   0.08729719261404054
0.7214   0.08939262632740273
0.7301   0.09154538225429695
0.7388   0.09375460984139976
0.7475   0.09601957955960617
0.7562   0.09833954549920074
0.7649   0.1007137932071014
0.7736000000000001   0.10314176286451895
0.7823   0.10562284297395537
0.791   0.10815645492081333
0.7997000000000001   0.11074209126668817
0.8084   0.11337924643355195
0.8170999999999999   0.11606743341293146
0.8258   0.11880624367429887
0.8345   0.1215952508663699
0.8432   0.124434031880932
0.8519   0.12732219942460635
0.8606   0.13025944035958525
0.8693   0.1332453471349112
0.878   0.13627970739038991
0.8867   0.1393621050507042
0.8954   0.1424923021057643
0.9041   0.14566998908622913
0.9128000000000001   0.14889484015796234
0.9215   0.15216664801548163
0.9302   0.15548523756971033
0.9389000000000001   0.1588502377571522
0.9476   0.16226153227230972
0.9562999999999999   0.1657188306869459
0.965   0.1692219541153826
0.9737   0.17277070381684195
0.9823999999999999   0.17636485587962342
0.9911   0.18000421425862342
0.9998   0.1836886964746666

==> hczq1negk.dat <==
0.52   0.06191234439894772
0.5288   0.06225505253460771
0.5376   0.06273963338562343
0.5464   0.06334481524264703
0.5552   0.06405810929514305
0.5640000000000001   0.06487087882749827
0.5728   0.06577671004575747
0.5816   0.06677049041459557
0.5904   0.06784807379854667
0.5992   0.06900592519492645
0.608   0.07024104266578939
0.6168   0.07155092087725648
0.6256   0.0729331847502212
0.6344   0.07438584990986165
0.6432   0.07590708587362827
0.652   0.07749529541322309
0.6608   0.0791489903670308
0.6696   0.08086681178570053
0.6784   0.08264755827093762
0.6872   0.08449008456980321
0.696   0.08639334796729371
0.7048   0.08835640036973423
0.7136   0.09037834868559712
0.7223999999999999   0.09245838954199045
0.7312   0.09459566521229579
0.74   0.09678950710281442
0.7488   0.09903927029575563
0.7576   0.10134425849898063
0.7664   0.10370392625255499
0.7752   0.10611764303756482
0.784   0.1085850049686144
0.7928   0.11110539845931632
0.8016   0.1136783803633547
0.8104   0.11630351977855845
0.8191999999999999   0.11898035990627392
0.828   0.12170851460052678
0.8368   0.1244876104891333
0.8455999999999999   0.12731726326422552
0.8544   0.13019715289001324
0.8632   0.13312692813776608
0.872   0.136106260572887
0.8808   0.13913484794193395
0.8896   0.14221241045993555
0.8984   0.14533871832259965
0.9072   0.14851344492568946
0.9159999999999999   0.1517363250031763
0.9248   0.1550071957885585
0.9336   0.15832571438316514
0.9423999999999999   0.16169176308169755
0.9511999999999999   0.16510508255299983
0.96   0.16856543085482245
0.9687999999999999   0.17207262500181594
0.9776   0.17562647428535635
0.9863999999999999   0.1792269017057297
0.9952   0.1828735572393837

==> hczq2886.dat <==
0.289   -0.19201900932805047
0.29611   -0.1908503870176497
0.30322   -0.18959262752184472
0.31033   -0.1883680065984915
0.31744   -0.18721073069789915
0.32455   -0.186136268902777
0.33165999999999995   -0.1851524230924351
0.33877   -0.1842629355240442
0.34587999999999997   -0.18346917591028672
0.35298999999999997   -0.18277117076314459
0.3601   -0.1821679921103178
0.36721   -0.18165816660058423
0.37432   -0.18123977715221398
0.38143   -0.18091075183229094
0.38854   -0.18066892301565954
0.39565   -0.1805119779090387
0.40276   -0.18043761913923023
0.40987   -0.1804435486126403
0.41698   -0.1805275708620459
0.42408999999999997   -0.18068747298710003
0.4312   -0.18092106265004054
0.43831   -0.1812264672258149
0.44542000000000004   -0.1816015367328298
0.45253   -0.18204453792872222
0.45964   -0.18255350998192477
0.46675   -0.18312675170219622
0.47386   -0.18376263849491647
0.48097   -0.18445957038285823
0.48808   -0.18521597349765156
0.49519   -0.1860304898220705
0.5023   -0.18690165902688427
0.50941   -0.1878282349727712
0.51652   -0.18880889441257165
0.52363   -0.18984256333764132
0.53074   -0.19092792989385277
0.53785   -0.19206408067174383
0.54496   -0.19324991827466229
0.5520700000000001   -0.19448436183051654
0.55918   -0.19576661002399642
0.56629   -0.1970957391060895
0.5734   -0.19847080728722877
0.5805100000000001   -0.19989118061241942
0.58762   -0.20135585820964147
0.59473   -0.20286422121476988
0.60184   -0.2044156072655933
0.60895   -0.2060092190680427
0.61606   -0.20764455679240884
0.62317   -0.20932094608795984
0.63028   -0.21103767393982295
0.63739   -0.21279437504895862
0.6445000000000001   -0.21459038845198833
0.65161   -0.21642526758329864
0.65872   -0.2182984580900059
0.66583   -0.22020957505874827
0.6729400000000001   -0.2221581254064256
0.68005   -0.22414357311151362
0.68716   -0.22616566656742204
0.69427   -0.22822402074169135
0.70138   -0.23031804635483397
0.7084900000000001   -0.2324477036785762
0.7156   -0.23461239270560233
0.72271   -0.23681180539800276
0.72982   -0.2390456670836144
0.7369300000000001   -0.2413138308062329
0.74404   -0.24361564969731853
0.75115   -0.24595110615171728
0.75826   -0.24831995364240314
0.7653700000000001   -0.2507216315649941
0.77248   -0.25315624993056246
0.77959   -0.25562338690159375
0.7867000000000001   -0.2581228718166045
0.7938100000000001   -0.2606544042938259
0.8009200000000001   -0.26321794354666117
0.80803   -0.2658129669218967
0.81514   -0.26843946071587627
0.8222500000000001   -0.27109724193453605
0.8293600000000001   -0.2737863012275787
0.83647   -0.276506156031876
0.84358   -0.27925677595621856
0.85069   -0.28203808897846516
0.8578000000000001   -0.28484967004191364
0.8649100000000001   -0.28769159074556944
0.87202   -0.29056352153615655
0.87913   -0.2934656804098682
0.8862400000000001   -0.29639760658069925
0.8933500000000001   -0.2993591718559776
0.90046   -0.3023503439750798
0.90757   -0.30537111366323405
0.9146800000000002   -0.30842121482395535
0.9217900000000001   -0.3115004604396796
0.9289000000000001   -0.31460895491162344
0.93601   -0.31774632719597895
0.94312   -0.32091274759209504
0.9502300000000001   -0.32410790927530914
0.9573400000000001   -0.32733175055044283
0.96445   -0.33058423964714195
0.97156   -0.33386527791412235
0.9786700000000002   -0.3371748804370896
0.9857800000000001   -0.3405127265221501
0.99289   -0.3438788087846025
1.   -0.3472730983217967

==> hczq2886negk.dat <==
0.58   0.04173228335969949
0.5882   0.04221043548275056
0.5963999999999999   0.04293826481987529
0.6045999999999999   0.04385090891968879
0.6128   0.04491762376567313
0.621   0.04611906386167776
0.6292   0.04744142572891338
0.6374   0.0488742055865423
0.6456   0.0504090954905076
0.6537999999999999   0.0520392294165162
0.6619999999999999   0.05375890292766999
0.6701999999999999   0.05556323605187073
0.6783999999999999   0.05744797263418847
0.6866   0.05940948503686246
0.6948   0.06144445026721024
0.703   0.06355003193789785
0.7111999999999999   0.06572360026023374
0.7193999999999999   0.06796286165019785
0.7275999999999999   0.07026571139977453
0.7358   0.07263025098613761
0.744   0.07505471768105061
0.7522   0.07753755736053718
0.7604   0.08007730753643885
0.7686   0.08267260346170402
0.7767999999999999   0.08532225907000802
0.7849999999999999   0.08802510070539137
0.7931999999999999   0.09078010942364927
0.8013999999999999   0.09358627729469132
0.8095999999999999   0.09644272518433383
0.8177999999999999   0.09934857256375608
0.826   0.10230307977603197
0.8341999999999999   0.10530547918983732
0.8423999999999999   0.10835501316966104
0.8505999999999999   0.11145114334430116
0.8587999999999999   0.11459326815300805
0.867   0.11778076096868294
0.8752   0.12101311958934581
0.8834   0.1242898081916458
0.8916   0.12761039887151024
0.8997999999999999   0.13097442475830154
0.9079999999999999   0.13438144579643369
0.9161999999999999   0.13783111036663923
0.9243999999999999   0.14132300829813446
0.9325999999999999   0.14485678436224997
0.9407999999999999   0.1484321307189267
0.9489999999999998   0.15204866543579512
0.9571999999999999   0.15570617580827828
0.9653999999999999   0.15940420204640207
0.9735999999999999   0.16314281761535834
0.9817999999999999   0.16692143850048688
0.9899999999999999   0.170739956216392
0.9982   0.17459802002913133
